Near-field channel estimation via wavefront parameterization

This paper deals with the estimation of multiantenna channels in the line-of-sight conditions that are prevalent in the near field. By expressing the curved wavefront as a polynomial via a power series expansion of a sphere, the estimation of the channel over the array can be formulated as a multidimensional polynomial phase estimation problem. The application of a newly developed polynomial phase estimator, able of handling arbitrary dimensions and polynomial degrees, yields a superior tradeoff between channel estimation accuracy and complexity.

==> data/cost_landscape.csv <==
z,plane,point,circle
4.6,9.580537761216032,14.079706942586794,10.09717441611526
4.602,9.538023447231955,25.730988673015002,10.046818572204602
4.6038,9.499668793476514,30.286088595555757,10.001472671742238
4.6039,9.497535442831023,30.298312169742335,9.998952751482255
4.604,9.495401825864501,30.284035617692528,9.99643275763047
4.606,9.45267371692545,24.71109314594095,9.946017533730735
4.608,9.40983994119384,12.746920889550243,9.89557345837512
4.6088000000000005,9.392677028231866,9.92171394015559,9.875387874134413
4.6089,9.390530487224586,9.873041077128685,9.87286435952607
4.609,9.3883836850296,9.90599332268355,9.8703407747969
4.61,9.366901320377004,13.78115099382749,9.845101086001977
4.612,9.323858677069124,25.640318090378262,9.794600967651228
4.6138,9.285032039418004,30.360588479759567,9.749127591045694
4.6139,9.282872565083865,30.380178943395403,9.746600654371905
4.614,9.280712834709309,30.37302163221241,9.744073650995853
4.616,9.23746461754553,24.874278190087598,9.693519680379344
4.618,9.194114850592142,12.735937972955613,9.642939596844785
4.6188,9.176746694812572,9.698499618433527,9.622700372384903
4.6189,9.174574544827077,9.62504879871762,9.620170183316967
4.619,9.172402143961584,9.636197875053847,9.61763993091505
4.62,9.150664359590909,13.477579389445847,9.592333938167158
4.622,9.107113970973588,25.543713660802947,9.541703238886592
4.6238,9.067833892324856,30.430773221783582,9.496114639030543
4.6239,9.065649324927673,30.457906451389416,9.493581364691892
4.624,9.063464511820014,30.45805355729733,9.491048030335577
4.6241,9.061279453105001,30.431208161631172,9.48851463602699
4.626,9.019716809823572,25.039267835161958,9.440368840673889
4.628,8.975871693248452,12.73735378158169,9.3896661949132
4.6289,8.956109830089218,9.383455919880593,9.366842490936053
4.629,8.953912863475582,9.37089085039034,9.364306239211068
4.6291,8.95171565643327,9.446227717133613,9.36176993079999
4.63,8.931929990897677,13.169171782340097,9.338940614953314
4.632,8.887892532067784,25.441247752568337,9.288192619602219
4.6339,8.845969007491965,30.531385148057,9.239961731552011
4.634,8.843760146519685,30.539012178414932,9.23742272461399
4.6341,8.841551050305464,30.519408501941488,9.234883664208713
4.636,8.799533664433856,25.20576864217048,9.186631442707894
4.638,8.755213916379908,12.751203679576006,9.135819283603226
4.6389,8.735239823108833,9.149223917084473,9.112947135942814
4.639,8.733019327263966,9.110958634323275,9.110405533573555
4.6391,8.730798601370182,9.164215079561647,9.107863880909212
4.64,8.710801733275241,12.856109288605255,9.084986754040902
4.642,8.666297946352413,25.33300002006052,9.03413435781427
4.6439,8.623935258084533,30.60051476723224,8.98580663613119
4.644,8.621703387120357,30.615787574449012,8.98326259579214
4.6441,8.619471291304027,30.603600859130086,8.980718508283312
4.646,8.577018887330231,25.37349180040968,8.932371965946395
4.648,8.532245278939998,12.777460207819452,8.88146296337743
4.6489,8.512068305187729,8.923364101478787,8.858548049377868
4.649,8.509825319053425,8.857349321360704,8.856001726260281
4.6491,8.50758211326812,8.886428816729776,8.853455359054669
4.65,8.487383394077083,12.538574234526306,8.830536080336703
4.652,8.442434065007777,25.219057146301083,8.77959180625623
4.6539,8.399651965324702,30.665204181600533,8.731179080691568
4.654,8.397398124097458,30.688278993290538,8.728630627767
4.6541,8.395144068423079,30.683674871676278,8.726082133793199
4.656,8.35227640378077,25.54215382058772,8.677653028727976
4.658,8.307069736524033,12.816034215119844,8.626659490245636
4.6589,8.286699244120538,8.706934820904477,8.603707325242926
4.659,8.284434807939327,8.611075091440014,8.601156893312208
4.6591000000000005,8.282170162513506,8.613771585804612,8.598606423325958
4.6592,8.279905307946,8.714942121308846,8.596055915342356
4.66,8.261778954793817,12.21674991280771,8.575650490699818
4.662,8.216404891020668,25.09951259160799,8.524626505763438
4.6639,8.173223148575,30.725371249226907,8.476140270695621
4.664,8.170948377570648,30.75639471303006,8.473588008430365
4.6641,8.168673402523902,30.759529241818555,8.471035711061738
4.6642,8.166398223537524,30.73476554221018,8.468483378646944
4.666,8.125410246706936,25.711477150102787,8.422535469031452
4.668,8.079791330559447,12.866776921374456,8.371469355259
4.669,8.056951838000895,8.373213258356838,8.345931353420845
4.6691,8.054666793390464,8.347220155599107,8.343377375216756
4.6692,8.052381550040133,8.424120830909086,8.340823364876233
4.67,8.034092461093149,11.890820347920977,8.32039013218908
4.672,7.988314470074535,24.974466348674934,8.269298262301197
4.674,7.942458189039205,30.82005189051332,8.218194205498584
4.6741,7.940163334786116,30.83107159843306,8.215638690965843
4.6742,7.937868286990921,30.813983304049632,8.213083147167602
4.676,7.8965244492615305,25.88119071416249,8.167078419130242
4.678,7.850514081723461,12.929482839723592,8.115951358011381
4.679,7.827480422138168,8.144905399776865,8.090383740861961
4.6791,7.825176017966113,8.087830679635315,8.087826832509329
4.6792,7.822871425443188,8.138028078613921,8.085269897720371
4.68,7.804427917081393,11.56097007039032,8.064813474441157
4.682,7.758266785637251,24.844024704432037,8.013665218224512
4.684,7.7120315173057365,30.87917639888726,7.962507036689156
4.6841,7.709717822676704,30.89821834746367,7.9599488750629055
4.6842,7.707403944883063,30.88895195916699,7.957390689791615
4.686,7.665722941585392,26.051030386703793,7.911339374706258
4.688,7.619341887529408,13.003893455570484,7.860162674710247
4.689,7.5961244400745676,7.9273538621625015,7.834571073055284
4.6891,7.59380171413147,7.836742915535507,7.832011796779704
4.6892,7.591478810202582,7.857653355266081,7.829452499611797
4.69,7.572889183713084,11.227383899866057,7.808977376714401
4.692,7.526365658205052,24.7083000089015,7.757783918330018
4.694,7.479772138540388,30.933702655629038,7.706582734787141
4.6941,7.477440640046465,30.96089451150853,7.7040224805987485
4.6942,7.475108968738476,30.959587114547467,7.701462208234549
4.6943,7.472777124719458,30.92977698627101,7.6989019177481595
4.696,7.433109451687393,26.220739395376803,7.6553742589477825
4.698,7.386378424021543,13.089701537237415,7.6041589213264915
4.699,7.362987540456807,7.721814838630177,7.578548813245587
4.6991,7.360647527741089,7.5951826549164085,7.575987716031344
4.6992,7.358307347372091,7.584081966613966,7.573426603319327
4.6993,7.355966999453952,7.6890759927750665,7.570865475163857
4.7,7.339579881296542,10.89024673682631,7.552937150107235
4.702,7.292714648614766,24.567410451340344,7.5017093711590865
4.704,7.245783550399334,30.983573442430725,7.450476008053196
4.7041,7.243435281296238,31.01903356002967,7.4479142008797155
4.7042,7.241086849692608,31.025812898953276,7.445352380853072
4.7043,7.2387382556902615,31.00389882703,7.442790548024571
4.706,7.198787410367552,26.390068664855452,7.399237482080738
4.708,7.151727051502654,13.186555938023433,7.347994212268541
4.7091,7.12581677878184,7.364461408556259,7.3198085429047905
4.7092,7.123460353219679,7.318503822857209,7.317246146810099
4.7093,7.121103770398965,7.3941358428141815,7.314683740521156
4.71,7.104603296025266,10.549743362784517,7.296746615393877
4.712,7.057416965367074,24.42147984381324,7.245495106001203
4.714,7.010168880144414,31.028739718186984,7.194240096418325
4.7141,7.007804869534426,31.07257723153731,7.191677261425282
4.7142,7.005440706689796,31.08756179515457,7.189114418758372
4.7143,7.003076391713503,31.0736716836516,7.18655156846932
4.716,6.962859860131915,26.558777102877166,7.142981996772122
4.718,6.915490724232903,13.294066742207857,7.091721215000347
4.7191,6.889412371505629,7.145972166707122,7.063526788874207
4.7192,6.887040727399225,7.062221047112602,7.060963627407591
4.7193,6.8846689362745,7.105416543194823,7.058400460856872
4.72,6.868062290458782,10.2060582487721,7.040458156872605
4.7219999999999995,6.820575375898192,24.27063741236419,6.9891932259998795
4.724,6.7730307966922,31.06916042622712,6.9379268238501
4.7241,6.770652068661657,31.12147534897989,6.935363472294211
4.7242,6.768273198608579,31.1447744642571,6.932800118107746
4.7243,6.765894186636643,31.139027014964114,6.930236761342466
4.726,6.725429368011586,26.726631833249332,6.886659349765515
4.728,6.677771904028437,13.411810608395298,6.835391200973501
4.7291,6.651536708447349,6.941179863252815,6.807193574789513
4.7292,6.64915086700763,6.816653230286706,6.804630152299667
4.7293,6.646764888730956,6.824132564656518,6.8020667297012025
4.7294,6.644378773719288,6.963183446952406,6.799503307043724
4.73,6.630059217893463,9.85937537197944,6.784122772603064
4.732,6.582292121709999,24.115017595979136,6.732854457697371
4.734,6.53447142650904,31.104802296838418,6.6815866472269585
4.7341,6.532078999308315,31.16568562946352,6.679023276930343
4.7342,6.529686440235007,31.197399563338816,6.676459908914632
4.7343,6.527293749391966,31.199904371862985,6.673896543230095
4.7344,6.524900926880094,31.1731929510106,6.671333179924924
4.736,6.486597942225585,26.89340838019933,6.630319730103912
4.7379999999999995,6.438672477676677,13.539336170876897,6.579054093197431
4.7392,6.409892584459409,6.5833387270105455,6.548295485733028
4.7393,6.407493433934606,6.551639525145186,6.545732298099974
4.7394,6.405094156788941,6.658600752088521,6.543169115252049
4.74,6.390695840533614,9.509878040331952,6.527790121342757
4.742,6.342668837300784,23.954759853338384,6.476528197356759
4.744,6.294592273292829,31.13563964600965,6.425268702051352
4.7442,6.289781922017654,31.245393557500723,6.420142900699675
4.7443,6.287376563794198,31.256251217032002,6.417580010670836
4.7444,6.284971083980812,31.237730326884748,6.41501712780302
4.746,6.246466952608617,27.058890808059168,6.374012014243069
4.748,6.198293678112662,13.676169372964555,6.3227585107701945
4.7492,6.16936702910529,6.363929918238184,6.292008093193841
4.7493,6.166955714220932,6.289448221330784,6.289445618764004
4.7494,6.164544282756887,6.360599095176659,6.28688315383877
4.75,6.150073251408152,9.157748724949224,6.271508566500568
4.752,6.101806472817617,23.790008477596118,6.220262554347122
4.754,6.053494141359151,31.161654171255712,6.16902084527829
4.7542,6.048660433528158,31.28872052734036,6.163896925265468
4.7543,6.046243412030386,31.30802273917512,6.161334982895274
4.7544,6.043826278943875,31.29779336842526,6.158773052343839
4.756,6.005137054725213,27.222871820369893,6.117783808330811
4.758,5.956736009260373,13.821818623281798,6.0665518106209815
4.7592,5.927674612508759,6.160179943174982,6.035815182833341
4.7593,5.9252521334114965,6.039235793755932,6.0332538874728865
4.7594,5.922829547694271,6.07054240345828,6.030692606214238
4.76,5.908291799938575,8.803168900154162,6.015325217355072
4.7620000000000005,5.859805220345298,23.620912419082657,5.964104391844528
4.764,5.811277062652399,31.18283474529647,5.912889695513071
4.7642,5.80642199054403,31.327351972759303,5.907768576844037
4.7643,5.803994301784051,31.35518166274212,5.905208041954345
4.7644,5.80156651135259,31.353335964768885,5.902647523421706
4.7645,5.799138619347739,31.321813093577457,5.900087021290251
4.766,5.762708117600915,27.385152822056657,5.861681487911838
4.768,5.714099174476293,13.97577968537946,5.810480126726192
4.7692,5.684914937319176,5.973918172647245,5.779762744398783
4.7693,5.68248228571793,5.802851229045964,5.777203081977134
4.7694,5.6800495373698965,5.789989276594902,5.774643438137622
4.7695,5.677616692372809,5.936429605897552,5.7720838129239045
4.77,5.665451021091898,8.446318890993869,5.7592859677908725
4.772,5.616764443768136,23.447625116032626,5.708099365100191
4.774,5.568040227308183,31.199177208271582,5.656920670814318
4.7743,5.560728396900261,31.397698054051183,5.649244570451007
4.7744,5.558290936274988,31.404319465010047,5.646685911827786
4.7745,5.555853383901949,31.38112009968335,5.644127274026859
4.776,5.519279154984105,27.5455439483896,5.605750235276119
4.778,5.470482008513356,14.137540231745762,5.554588407017562
4.7793,5.438744888157015,5.5823113419449495,5.521337998620699
4.7794,5.436302959698215,5.5207195617769855,5.5187804343157625
4.7795,5.43386094436724,5.627852736319035,5.516222892999938
4.78,5.421649568041022,8.08737772804975,5.503435532771824
4.782,5.372782612120168,23.270304333361945,5.452291957483038
4.784,5.323881917693112,31.210684159132366,5.401158024316721
4.7843,5.316543951528296,31.435549124619886,5.393488787100395
4.7844,5.314097798443359,31.450712486489646,5.390932424812083
4.7845,5.311651563338086,31.435920633433426,5.38837608765325
4.786,5.2749482600721995,27.703864064024106,5.350034074669308
4.788,5.225982412922127,14.306584013005851,5.298920448179024
4.7893,5.194137716394949,5.379782340156371,5.265702286879337
4.7894,5.191687580619202,5.264758272397694,5.2631472329234334
4.7895,5.189237367649151,5.32750777266393,5.260592206209932
4.79,5.176985148240098,7.726523009331281,5.2478174827341295
4.792,5.1279572363398245,23.08911200941031,5.196725514484887
4.794,5.078899445831327,31.217364746750874,5.14564487785081
4.7943,5.07153824765233,31.468719032438766,5.137983780296179
4.7943999999999996,5.06908436981426,31.49249072034753,5.135430139626417
4.7945,5.066630419580422,31.486181848835013,5.132876528283887
4.796,5.029812543606716,27.859940735292156,5.094575905533845
4.798,4.980697294816694,14.482394612045235,5.043518928521576
4.7993,4.9487575439425235,5.1975414203179255,5.010338481995654
4.7994,4.946300163327951,5.024391857288683,5.007786358221559
4.7995,4.943842715088459,5.037192533049185,5.005234265832327
4.7996,4.941385199320041,5.234550404338972,5.002682204869729
4.8,4.931554462858831,7.363930769194047,4.992474276102371
4.802,4.882384809359034,22.90421411059771,4.94144227587315
4.804,4.833189094153849,31.2192344612575,4.890423253747707
4.8043,4.825807535930246,31.49719868185064,4.882771539853955
4.8044,4.823346890446584,31.52963673506029,4.880221035257283
4.8045,4.820886182082004,31.531877905941542,4.87767056407783
4.8046,4.818425410932598,31.50391673211335,4.87512012635754
4.806,4.783968075272036,28.013610178721454,4.839417533963984
4.808,4.7347225089227445,14.664458769157504,4.788425439097918
4.8094,4.700236410773807,4.802169219263238,4.7527392514355125
4.8095,4.697772678755385,4.7590293826749,4.7501905024155375
4.8096,4.695308888664827,4.9137534477862115,4.747641788858297
4.81,4.685453149475045,6.999775353956242,4.737447290067984
4.812,4.636160749443003,22.715780493946273,4.686483406145235
4.814,4.58684605946965,31.216314926038542,4.635534104961889
4.8144,4.576980512606332,31.562139778616128,4.625346022491109
4.8145,4.574513991960821,31.572989776515637,4.622799095287594
4.8146,4.572047417928599,31.553521246305106,4.620252205526717
4.816,4.537509828313885,28.164717188434484,4.58459970252268
4.818,4.488152802829883,14.852269278624787,4.533680513208142
4.8194,4.45359091135765,4.600877017864931,4.498046300049506
4.8195,4.451121835639172,4.495517676238238,4.49550129304666
4.8196,4.448652711189785,4.601078275915363,4.492956325441212
4.82,4.438775727956282,6.634229304196533,4.482776849787769
4.822,4.38937934669727,22.523984777274055,4.431889023424505
4.824,4.339964400112284,31.208633690805886,4.381017343687817
4.8244,4.330079248030591,31.58999557991017,4.370844972465033
4.8245000000000005,4.327607849289116,31.60950504836722,4.3683019827893546
4.8246,4.32513640644342,31.598588739953705,4.365759034442155
4.826,4.290531627295101,28.313115045010385,4.330162118555622
4.828,4.241081765366481,15.04532746833295,4.279323654429861
4.8294,4.20645708773545,4.423476646655745,4.243746865638061
4.8295,4.203983596489624,4.24957815790637,4.241205989176531
4.8296,4.201510065734819,4.298574814902274,4.2386651559494
4.83,4.191615549451813,6.267463243422328,4.228502256136376
4.832,4.142133712675223,22.329004216987812,4.177698226941469
4.834,4.092636986138076,31.19622402606232,4.126911868552104
4.8344,4.082735918253594,31.613206149883297,4.116756743812337
4.8345,4.080260563461217,31.6414177289411,4.114218075226887
4.8346,4.077785173723537,31.639105137693456,4.1116794517573325
4.8347,4.075309749129263,31.60626816200412,4.109140873438752
4.836,4.043126098910282,28.45866540809006,4.076143481129112
4.838,3.9936017780127235,15.243145282955847,4.025393363290903
4.8394,3.9589271486527315,4.272990699875422,3.9898793103602945
4.8395,3.9564501576831317,4.0245735854870395,3.9873429431029277
4.8396,3.9539731362976736,4.008778013567219,3.984806622816658
4.8397,3.951496084587693,4.228289598311891,3.982270349539446
4.84,3.9440647484091955,5.899645773093942,3.974661812126747
4.842,3.8945157329857034,22.13101959317985,3.9239491231968318
4.844,3.844955452543361,31.179124719281283,3.8732555905459947
4.8445,3.8325637065427025,31.668728048670754,3.860585234866393
4.8446,3.830085279232476,31.675062725738897,3.858051309997996
4.8447,3.8276068260958507,31.650774687529555,3.8555174339715856
4.846,3.7953846257832624,28.601238194842665,3.822581506708997
4.848,3.745803969294001,15.445246997311154,3.771927162718261
4.8495,3.7086124560421463,3.824280928102271,3.733949533230343
4.8496,3.7061328468878942,3.7348261287335793,3.73141809483327
4.8497,3.703653216372438,3.900778269294157,3.7288867070878244
4.85,3.6962141975381915,5.5309433736882925,3.7212928481103176
4.852,3.646616022841437,21.930215101844095,3.6706788509345603
4.854,3.597010155378979,31.157379873059757,3.6200854577593375
4.8545,3.5846075695364625,31.69144226455477,3.607440362282209
4.8546,3.582127000955436,31.70645995732643,3.6049115002467453
4.8547,3.579646415443056,31.690765358057263,3.602382690647558
4.856,3.5473973031643515,28.740711446177503,3.5695129536798946
4.858,3.4977781720359604,15.651170590915891,3.5189616223239457
4.8595,3.4605601265278585,3.65278230105406,3.48106218820519
4.8596,3.4580788192454195,3.4805818185567454,3.4785359912679046
4.8597,3.4555974994285017,3.5828238159944417,3.476009848529731
4.86,3.4481534656488826,5.161520311739425,3.4684317458623446
4.862,3.398523885459067,21.726778253869597,3.41792360501175
4.864,3.3488901307153873,31.131038705487494,3.367437479045111
4.8645,3.3364811214865884,31.709572464363255,3.354819419968438
4.8646,3.333999294518142,31.733301258402907,3.3522959757310167
4.8647,3.331517459376844,31.72623685358748,3.3497725874321587
4.866,3.2992528984449945,28.876971182533964,3.316973645795055
4.868,3.249612883446451,15.860468816630176,3.2665323816649985
4.8695,3.2123814627318126,3.514241070802894,3.2287164100214985
4.8696,3.2098993333554744,3.250723456945078,3.226195804959045
4.8697,3.2074172001357075,3.2773684318657894,3.2236752575550165
4.87,3.199970778274623,4.791538552623683,3.2161139616316397
4.872,3.15032727323346,21.52089978054349,3.1657186592552455
4.874,3.1006830563620493,31.100155352906963,3.1153467466828966
4.8745,3.0882719713342315,31.7231363718366,3.102757454955335
4.8746,3.0857897550753717,31.755596833956567,3.100239774435624
4.8747,3.083307539265184,31.75719177590881,3.097722153270094
4.8748,3.080825323989372,31.727917649013413,3.0952045914926574
4.876,3.0510388134276623,29.0099112507724,3.0649984946586097
4.878,3.001395227913924,16.072709997340922,3.01467417252829
4.8796,2.9616812906823315,3.0507425310541896,2.9744321244591663
4.8797,2.959199205994967,2.9883398849498803,2.9719175137806007
4.8798,2.9567171260971468,3.242916864608575,2.9694029641631494
4.88,2.9517529810105056,4.421157679002418,2.9643740482460137
4.882,2.902112751602984,21.312773545058597,2.9140983883802827
4.884,2.8524752162639775,31.06478867525542,2.863847458121345
4.8846,2.8375845818672576,31.773362475348325,2.8487770407939315
4.8847,2.8351028402177154,31.78363845694156,2.846265523764606
4.8848,2.8326211075782584,31.762972992697236,2.8437540694493766
4.886,2.8028410492430633,29.13943316362681,2.8136215212870916
4.888,2.7532109224587473,16.287478583815933,2.7634208403307814
4.8896,2.7135101800333836,2.8867455848888257,2.7232786552954438
4.8897,2.7110289915230448,2.7209908190925214,2.72077031400759
4.8898,2.708547816206211,2.90576618385572,2.7182620370648536
4.89,2.7035855054845963,4.050534814687085,2.7132456763427273
4.892,2.6539654655470404,21.102596459596082,2.6630962890635206
4.894,2.604351467510518,31.02500206410281,2.6129729368842733
4.8946,2.589468545376436,31.78661936895426,2.59794104653989
4.8947,2.5869881182720813,31.805590768092024,2.5954359620251255
4.8948,2.584507708508157,31.793556813588197,2.5929309434658134
4.896,2.5547441738727685,29.26544593297348,2.562875876856939
4.898,2.5051442447522847,16.504375505841363,2.5128053646964723
4.8996,2.4654700459881065,2.764944902794274,2.472768240427219
4.8997,2.462990586706963,2.4822552226161565,2.4702664926711595
4.8998,2.460511148874542,2.579215925917713,2.4677648124586007
4.9,2.4555523378852753,3.679824553802949,2.4627616547924593
4.902,2.405969108609379,20.89056840741793,2.4127450002070976
4.904,2.356395209862042,30.980863253544264,2.3627556526878672
4.9046,2.341524957008154,31.79539390639503,2.347764210784704
4.9047,2.3390466700988806,31.82306793092778,2.3452658787364484
4.9048,2.3365684087108836,31.819681075994417,2.342767615800933
4.906,2.306831292171834,29.38786589814277,2.3127938626728155
4.908,2.257278003647592,16.72301834653695,2.2628598792935044
4.9096,2.2176434598090533,2.690789648213742,2.2229328799554877
4.9097,2.215166547937041,2.2809464560304886,2.2204380415405347
4.9098,2.2126896656205135,2.267811949603723,2.217943273786684
4.9099,2.21021281293891,2.657335945787627,2.215448576723836
4.91,2.207735989972764,3.3091788950535386,2.2129539503830022
4.912,2.158205894397376,20.676892169414355,2.1630763224812775
4.914,2.108688357729574,30.932444133987076,2.11322724084002
4.9147,2.0913603051476937,31.83609432944262,2.095786851507431
4.9148,2.088885002631788,31.841363052092095,2.093295655828837
4.9149,2.0864097337457306,31.8155171283966,2.0908045323686983
4.916,2.0591840183295305,29.506616550237936,2.063406949429581
4.918,2.0096935121032833,16.94304136745988,2.0136156909457954
4.9197,1.967637931354538,2.1274079212843766,1.9713161287372378
4.9198,1.965164407454198,1.978560062108108,1.9688285810259372
4.9199,1.9626909211405805,2.299259065917844,1.9663411070409673
4.92,1.9602174724923338,2.9387471810580714,1.9638537068122017
4.922,1.9107565304700662,20.461773354250155,1.9141212371890561
4.924,1.8613113145330566,30.87982056894442,1.8644185209770103
4.9247,1.84400932016872,31.844699324144802,1.8470296435628333
4.9248,1.841537771772691,31.85862513612636,1.8445458187221675
4.9249,1.839066264881133,31.841388868435974,1.842062069095612
4.926,1.811882450694921,29.621628353440343,1.8147457958231055
4.928,1.762470562480066,17.16409540950738,1.7651032981266033
4.9297,1.7204842685224704,2.032067505036597,1.7229311171066246
4.9298,1.7180148905776376,1.7223453921754734,1.7204510890596392
4.9299,1.7155455580172614,1.9469108155701884,1.7179711376962414
4.93,1.713076270918677,2.5686760423991815,1.7154912630457677
4.932,1.663700194537394,20.24542033141316,1.6659099245002371
4.934,1.614342949355418,30.823072214864915,1.6163595151786228
4.9347,1.5970724760242838,31.848917068173982,1.5990242218161839
4.9348,1.5946054615282366,31.871494660442007,1.5965480635213687
4.9349,1.5921384962552019,31.86287090686417,1.5940719833581103
4.936,1.5650051488779126,29.732838564085892,1.5668402665432783
4.938,1.5156874040915065,17.385847692025383,1.5173524088369392
4.9397,1.473783544363634,2.002714271609775,1.4753125820075577
4.9398,1.4713190843445583,1.5155182219182075,1.4728403654610671
4.9399,1.4688546773504603,1.603810732675224,1.470368228477866
4.94,1.4663903234570976,2.1991093464274747,1.46789617108656
4.942,1.4171145129042293,20.028044166141317,1.418471781108518
4.944,1.3678605758260876,30.762282344062108,1.3690794655142982
4.9447,1.3506269767289172,31.848786325616906,1.3517997743809056
4.9448,1.3481652602442304,31.88000371354173,1.349331570636747
4.9449,1.3457036005448049,31.87998856831366,1.3468634478667478
4.945,1.3432419977055612,31.848740073363324,1.3443954060990408
4.946,1.3186291130759604,29.840191048268863,1.319719449717502
4.948,1.269420722958163,17.60798152981316,1.27039195793508
4.9498,1.2251533913976884,1.3797655998978844,1.2260252077227123
4.9499,1.2226946660224152,1.276939316593068,1.2235611692625292
4.95,1.2202360012276856,1.8301881505113806,1.2210972131972113
4.952,1.171075541082595,19.80985855530659,1.1718354373497677
4.954,1.1219399331583677,30.697537670725882,1.1226068510585143
4.9548,1.1022927804254512,31.88418896034412,1.1029247588243418
4.9549,1.099837174408246,31.892771899323538,1.1004648738447775
4.955,1.0973816326519021,31.870089974929147,1.098005072634188
4.956,1.0728297655261996,29.943636098615755,1.0734116738171913
4.958,1.0237456236854021,17.830195985354948,1.024250123949449
4.9598,0.9795926299226548,1.3360511116088118,0.9800336599816363
4.9599,0.9771403262920273,0.9817762691871029,0.9775779967370399
4.96,0.974688090562985,1.4620506597653165,0.9751224186178918
4.962,0.9256577465028135,19.591079762948418,0.9260287738224956
4.964,0.8766551692705521,30.628928180053297,0.8769694044147551
4.9648,0.8570620420166419,31.884091464786565,0.8573553016683206
4.9649,0.8546132217873091,31.901255490452524,0.8549039275066008
4.965,0.8521644730588873,31.887131082313243,0.8524526398077091
4.966,0.8276809340414967,30.04313025080856,0.8279445240943937
4.968,0.7787356134009664,18.052205470984667,0.7789543454186985
4.9698,0.7347100179478409,1.3920964574647234,0.7348930292770699
4.9699,0.7322648601140428,0.7550289484441075,0.7324460106507382
4.97,0.7298197773398056,1.0948321888960184,0.7299990798066589
4.972,0.6809339932489574,19.371926554219215,0.6810789375420744
4.974,0.6320788259179534,30.55654696046178,0.632194127780503
4.9748,0.6125454576954515,31.879756514893213,0.6126501436137333
4.9749,0.610104139220139,31.905478300735066,0.610207546086156
4.975,0.6076628993224806,31.89989593656143,0.6077650376426749
4.976,0.5832548375334745,30.138636100314464,0.5833448585560743
4.978,0.5344625876693477,18.27373931392633,0.534531336779605
4.9798,0.49057715961274295,1.536027030600512,0.49062990136561446
4.9799,0.4881398554230991,0.6683326458054807,0.4881917896227641
4.98,0.48570263329071495,0.7286651282227352,0.4857537682507277
4.9801,0.4832654932835037,1.6161439062730316,0.4833158372737975
4.982,0.43697552874707923,19.152620126232193,0.437012357658834
4.984,0.3882818257685228,30.48049003890965,0.38830730858694135
4.9848,0.3688138201034873,31.871233450416153,0.3688355155764407
4.9849,0.3663807030885133,31.905483484601962,0.366401953440108
4.985,0.36394767156551006,31.908421418644505,0.3639684829400773
4.9851,0.361514725604294,31.88004413582446,0.36153510410293876
4.986,0.339622073465892,30.230122119828657,0.3396388235195994
4.988,0.2909968183266319,18.494541294818994,0.29100710384590195
4.9899,0.2448352743266426,0.7686708587450531,0.24484120654756186
4.99,0.24240660421128113,0.3636789135611156,0.24241234986352542
4.9901,0.2399780230516031,1.2930481135859304,0.23998358609142872
4.992,0.19385197235249632,18.933384034290466,0.1938547607848864
4.994,0.14533346135192887,30.400856219231578,0.14533453474091926
4.9949,0.12351205873064065,31.901318221363038,0.12351267525361034
4.995,0.12108791876692915,31.9127485781525,0.12108849447878568
4.9951,0.11866387111284986,31.892855256688076,0.11866440784934186
4.996,0.09685160717704847,30.317562477757978,0.09685186878501853
4.998,0.04840694316095839,18.714369168864717,0.04840695889956857
4.9999,0.002419443118811737,0.9997207823620153,0.002419443606320955
5.0,0.0,0.0,0.0
5.0001,0.0024193475004962903,0.9997209967338018,0.0024193482464735716
5.002,0.048368694251672784,18.71444411154503,0.048368814063986396
5.004,0.09669861417885853,30.31774692349458,0.09669929049810283
5.0049,0.11843428863940375,31.89303354733183,0.1184354461162863
5.005,0.12084887030125008,31.912922464547695,0.12085009214437724
5.0051,0.12326335306859357,31.901486864850035,0.12326464160994993
5.006,0.14498923701073665,30.400936858115934,0.14499123756403365
5.008,0.19324004261968666,18.932994176950242,0.19324446457104522
5.0099,0.23904095588944135,1.2918593007162298,0.2390489930319904
5.01,0.24145051352683933,0.3622481607174856,0.24145878187571826
5.0101,0.24385996904058602,0.7694040381842158,0.2438684729740944
5.012,0.28962013489893224,18.496028380238194,0.2896340008727904
5.014,0.3377483945524524,30.23126603631177,0.3377699339939062
5.0149,0.3593924812803706,31.880684190659203,0.3594182371436923
5.015,0.3617968544016812,31.908991961058753,0.3618231100176979
5.0151,0.36420112221082046,31.90598191033131,0.3642278839791425
5.0152,0.3666052846442482,31.871657195548302,0.36663255900473984
5.016,0.38583478295411067,30.480230282077518,0.3858663947021077
5.018,0.4338787932223775,19.150200553060383,0.43392319748790226
5.0199,0.47948089094230795,1.6110170224031484,0.4795402589386717
5.02,0.48187992112808287,0.7229451392530637,0.4819401578642491
5.0201,0.4842788428530057,0.6685023131941948,0.4843399567245297
5.0202,0.4866776560551305,1.5389585249802513,0.4867396554971296
5.022,0.5298376650952739,18.27836695231074,0.5299170923624978
5.024,0.5777515262033696,30.141519752019587,0.5778538185289017
5.025,0.6016918454978796,31.9010096212746,0.6018070467464195
5.0251,0.6040852648315587,31.906387155381413,0.6042018133374119
5.0252,0.6064785725383253,31.88045606816309,0.6065964787062837
5.026,0.6256210081851096,30.555432931477004,0.6257501549177467
5.028,0.6734456174291285,19.365785032824192,0.6736059210888814
5.03,0.7212248629821548,1.0819735443158465,0.7214209376050268
5.0301,0.7236126256934575,0.7490924864328589,0.7238106155480639
5.0302,0.7260002737123199,1.3958817397737735,0.7262001911473462
5.032,0.7689582565473099,18.06169191704699,0.7691950260253079
5.034,0.8166453124815856,30.0486164247275,0.8169280088981592
5.035,0.840471312801088,31.889031508484997,0.8407790305717544
5.0351,0.8428532667316473,31.902753012766844,0.8431635642649962
5.0352,0.8452351029486433,31.885179324143202,0.8455479945112264
5.036,0.8642855478030956,30.62653997443828,0.8646197097639373
5.038,0.9118784821870761,19.579556367223393,0.9122699531465877
5.04,0.9594236379643821,1.439219035073452,0.9598785645477973
5.0401,0.9617996330328404,0.9650633440852426,0.9622578991615014
5.0402,0.9641755074073693,1.3367268000397268,0.9646371292394665
5.042,1.0069205401244774,17.846237213262565,1.007445370445746
5.044,1.0543687163155717,29.952666421075904,1.0549701982911448
5.045,1.0780743852897823,31.873117037802825,1.0787168167874062
5.0451,1.0804442734917987,31.895133386805178,1.0810908982554501
5.0452,1.082814038061526,31.885875268835008,1.0834648741147315
5.046,1.1017676968424852,30.693551393323098,1.1024528765011286
5.048,1.1491170146656793,19.791334844624707,1.1498932344543171
5.05,1.1964162054047995,1.794570330340145,1.1972911024906623
5.0501,1.1987798408127353,1.2465302678461414,1.1996598775023692
5.0502,1.201143349689803,1.3712495158966695,1.2020285458455575
5.052,1.243664807334928,17.632238483224857,1.2446463119039153
5.054,1.2908623613854058,29.85378197568436,1.2919586949369146
5.055,1.3144418527238482,31.853328821088486,1.3155987743972302
5.0551,1.3167990914834313,31.883585517173405,1.3179621903866243
5.0552,1.3191562008559121,31.882595682479444,1.320325498663419
5.0553,1.3215131807866638,31.85036104717237,1.3226886992089604
5.056,1.3380084111446269,30.756471815145684,1.339228084782849
5.058,1.3851025028505901,20.000951823446304,1.3864543155723967
5.06,1.4321441853997583,2.14791921479712,1.4336372223793892
5.0601,1.4344948857317081,1.5571229381844014,1.4359952275198582
5.0602,1.4368454538626154,1.4918132289593624,1.4383531239191685
5.0603,1.4391958897374388,2.004223406472576,1.4407109115577177
5.062,1.4791330103375673,17.419932905505473,1.4807766412079508
5.064,1.5260685318640788,29.75207704916276,1.5278724089952342
5.0651,1.5518601874575342,31.86816982551149,1.553756416239505
5.0652,1.5542040746818993,31.875395665645375,1.5561088496801068
5.0653,1.5565478268775457,31.85140377705175,1.558461173345241
5.066,1.5729503068290422,30.815310344560398,1.5749243636033423
5.068,1.6197778947323735,20.20824927740372,1.6219323438169075
5.07,1.6665508577211559,2.4991605422872407,1.6688961893373448
5.0701,1.6688880641493764,1.8813471005139748,1.6712432202153913
5.0702,1.6712251328717318,1.6788820154360342,1.6735901403374058
5.0703,1.6735620638353452,2.021412094121295,1.6759369496848608
5.072,1.7132687605927397,17.209559003620697,1.7158157407831462
5.074,1.7599311707896723,29.647667188641382,1.7626908396822107
5.0751,1.785571686773015,31.848949764831875,1.7884531390519012
5.0752,1.7879018014685153,31.864333487457092,1.790794496212475
5.0753,1.7902317757147677,31.84853360947562,1.793135741611777
5.076,1.8065376583954267,30.870080399556283,1.8095213284650182
5.078,1.8530877961414485,20.413079354509374,1.8563070504692263
5.08,1.8995811593980987,2.8481922363393193,1.9030478499282526
5.0801,1.901904329650346,2.2121960074031186,1.9053837079030111
5.0802,1.9042273568577137,1.9119928590155808,1.9077194531641881
5.0803,1.9065502409680335,2.098263081232371,1.9100550856928786
5.082,1.9460173261765967,17.001356427352185,1.9497435719709046
5.084,1.9923958771248231,29.540669390662153,1.9963940626150576
5.0851,2.0178793703110998,31.825991671733547,2.0220324970824195
5.0852,2.0201951786330414,31.849470436621466,2.0243625822069524
5.0853,2.022510841251422,31.84180669820288,2.0266925536417455
5.086,2.0387163955292618,30.920799549905336,2.042999168767434
5.088,2.084978467307274,20.615303950834562,2.089558738213855
5.09,2.131181681012904,3.194915287977537,2.1360726196231985
5.0901,2.1334902893290306,2.546149774429719,2.1383971116797396
5.0902,2.1357987494271473,2.175414675133619,2.1407214891218005
5.0903,2.1381070612555053,2.227763615851017,2.1430457519298076
5.092,2.1773256278283033,16.795565703357237,2.1825406625368795
5.094,2.2234099015632136,29.43120196638744,2.2289627173666027
5.0951,2.2487306701440724,31.799364621413247,2.254475191183932
5.0952,2.251031654734469,31.83087067525509,2.256793814080997
5.0953,2.253332488530149,31.83128220602313,2.2591123214134603
5.0954,2.2556331714818887,31.800600080128547,2.261430713163709
5.096,2.269434098654816,30.96748935845743,2.275338635392552
5.098,2.315397818165291,20.814794299464854,2.3216682687593355
5.1,2.361300661776388,3.5392337510172442,2.367951470469012
5.1002,2.3658875827056196,2.4585020601296157,2.3725772312646463
5.1003,2.3681808132777142,2.4005664767838235,2.374889936949928
5.1004,2.3704738905225997,2.7309569069139377,2.3772025261360623
5.102,2.4071422337893327,16.592427951727238,2.414188094379589
5.104,2.452922141123433,29.319384408957365,2.460377995202272
5.1052,2.4803603239340917,31.808601095502222,2.488069448489932
5.1053,2.4826458281376134,31.817022160143523,2.4903763070247127
5.1054,2.484931176571873,31.794396461510843,2.492683048157064
5.106,2.498639993310048,31.01017522528386,2.5065210284941206
5.108,2.5442954024956443,21.01143057504831,2.5526170506599386
5.11,2.5898879834328197,3.8810547348990005,2.598665918942158
5.1102,2.594443771218714,2.754330360685261,2.6032682068356943
5.1103,2.5967214279508886,2.6072515230738595,2.605569173378726
5.1104,2.5989989265117885,2.8252672515524178,2.607870021628455
5.112,2.6354173534809977,16.39218456504692,2.6446674914204826
5.114,2.680883132603534,29.205337262984084,2.6906216270080066
5.1152,2.708131919312748,31.782731178927133,2.7181712802728475
5.1153,2.7104016095062926,31.799091310363625,2.7204663106360556
5.1154,2.712671139168703,31.784458296490683,2.722761221829573
5.116,2.726284943366218,31.04888623475872,2.7365281854488606
5.118,2.7716224109292535,21.205101513914798,2.7823870273093125
5.12,2.8168951630494212,4.220288395189704,2.828198013979219
5.1202,2.8214188646578715,3.058385312689748,2.8327764752984756
5.1203,2.8236804712765378,2.8396296912405674,2.835065525940658
5.1204,2.8259419150445515,2.956577732804519,2.8373544565494164
5.122,2.862102830074204,16.1950768467617,2.873961007665447
5.124,2.907245044942792,29.08918199596712,2.919675871392315
5.1252,2.934298805098598,31.75333285865863,2.9470816305685004
5.1253,2.936552213132397,31.77755699001965,2.9493646585891584
5.1254,2.938805456035406,31.770848232470453,2.95164756572429
5.126,2.952321443176219,31.08365500554921,2.965342468991137
5.128,2.99733166287992,21.395704049709433,3.0109606651023437
5.13,3.042275344736478,4.556847921827493,3.056530325167816
5.1302,3.0467660395841545,3.3676632927029315,3.0610846165357146
5.1303,3.0490111360408285,3.091139159757151,3.0633615796653664
5.1304,3.05125606512685,3.1195275493358237,3.0656384210699215
5.1305,3.053500826799961,3.445183321361936,3.0679151407348857
5.132,3.08715213200619,16.001345605390995,3.102051315431178
5.134,3.1319616705210485,28.971040871593544,3.1475235029314526
5.1352,3.158814967854261,31.72048038425649,3.1747833350889763
5.1353,3.1610516417552614,31.75248897967593,3.17705419168442
5.1354,3.1632881460864857,31.75363149550487,3.179324925728197
5.1355,3.1655244808052267,31.723908545639336,3.181595537204783
5.136,3.176703608679889,31.11451754355661,3.1929467554980397
5.138,3.2213775974506915,21.583142964206356,3.2383209417529324
5.14,3.2659832903580854,4.890649525268655,3.28364593109808
5.1403,3.272668232485129,3.356738211434161,3.290440428232989
5.1404,3.2748962031268163,3.3087580423016627,3.292705013900935
5.1405,3.2771240019982697,3.547522675843706,3.2949694761881854
5.142,3.3105203434899506,15.8112307017904,3.3289215937221117
5.144,3.3549884154837994,28.851036824769977,3.3741478005866563
5.1453,3.3838555105493717,31.72395937353462,3.403518253609865
5.1454,3.3860748405679972,31.73287575549235,3.405776650500214
5.1455,3.388293996696779,31.710992164558025,3.4080349232067157
5.146,3.3993871675307274,31.141513097778947,3.419324423430537
5.148,3.4437162633673233,21.767330553075066,3.464451334761839
5.15,3.4879753692742135,5.221612420571967,3.5095284078567226
5.1503,3.494608178024831,3.6326220178877104,3.5162856624775682
5.1504,3.4968187624754448,3.5193551344890666,3.5185378307893447
5.1505,3.49902917095924,3.6779186209307064,3.5207898741290538
5.152,3.532164154070363,15.624970546643533,3.5545555167540326
5.154,3.576282289109132,28.729293338327494,3.599532536251738
5.1553,3.6049210363707282,31.692042448530906,3.6287406795055173
5.1554,3.6071227722945616,31.708650994082266,3.6309865800367493
5.1555,3.609324330211507,31.694531450538047,3.633232354816819
5.156,3.6203294482760273,31.164684019116876,3.6444593419051645
5.158,3.6643053079822496,21.948186306022357,3.689335810020991
5.16,3.708209547163223,5.549658809613897,3.734161817656416
5.1603,3.714788986045973,3.915929383669764,3.7408813590212677
5.1604,3.7169817724595884,3.7470542432124283,3.743120953158925
5.1605,3.719174378866336,3.8329161897010504,3.745360420778704
5.162,3.752041847272403,15.442801546077417,3.7789372426135204
5.164,3.7958018922771295,28.605934321205737,3.823661963435825
5.1653,3.824207026115333,31.656814536073163,3.852705784665419
5.1654,3.826390764002548,31.681029375261517,3.854939034378446
5.1655,3.828574319922595,31.67459431452908,3.8571721568188764
5.166,3.839489368656443,31.18407562208159,3.868335859406876
5.168,3.883103965394047,22.12563660098606,3.9129588105439557
5.17,3.9266453739748366,5.874713861369194,3.9575306975954683
5.1703,3.9331702538345628,4.204498266684489,3.9642120690396623
5.1704,3.9353448461384186,3.9882796402355245,3.9664389368723696
5.1705,3.9375192545544264,4.009070562184527,3.9686656766897315
5.1706,3.9396934790433926,4.263312363764877,3.9708922884758064
5.172,3.9701132883812753,15.264957493620038,4.0020514020382505
5.174,4.01350740508834,28.48108398808732,4.046520806073457
5.1753,4.0416738642317025,31.618353896391852,4.075398353365144
5.1754,4.043839215847734,31.6500851185865,4.077618802432173
5.1754999999999995,4.046004381693205,31.651250850198526,4.079839122751438
5.1756,4.048169361730966,31.621852120810043,4.082059314308511
5.176,4.056827423060049,31.199736049402244,4.090938792624135
5.178,4.100073043741044,22.29961441166762,4.135305245327768
5.18,4.143243971059005,6.196705690540307,4.1796200485399995
5.1804,4.151869167439066,4.240093127701582,4.188476801116993
5.1805,4.1540249975903585,4.203134327002235,4.190690665625813
5.1806,4.156180640090539,4.391474778500093,4.192904400651187
5.182,4.186339911412673,15.091668907636864,4.223883087323644
5.184,4.229360573671037,28.35486674031432,4.268094247449184
5.1854,4.259430092106465,31.61589437501584,4.299011130915059
5.1855,4.261576495372042,31.624573208607888,4.301218503855196
5.1856,4.263722709183141,31.602770441422567,4.30342574660317
5.186,4.272305669168041,31.211716139479222,4.312253415390745
5.188,4.315174911699115,22.47005902803834,4.3563604783239995
5.19,4.3579680175117765,6.515565334485511,4.400415324117999
5.1904,4.366517477470917,4.500105454388813,4.40922001740189
5.1905,4.368654364584006,4.412164057426033,4.411420863564376
5.1906,4.370791060477106,4.539519715927334,4.41362157883634
5.192,4.400684705306386,14.923162314162148,4.444417841337525
5.194,4.443324696226498,28.227407048036646,4.488367919234767
5.1954,4.473126907114269,31.57853510530157,4.519101713403394
5.1955,4.4752541907228425,31.594635475490083,4.521295998121207
5.1956,4.477381281382572,31.580343160462807,4.523490151259323
5.196,4.485887713860136,31.220069296682418,4.53226544775232
5.198,4.528373484226535,22.636915789125684,4.5761103175112305
5.2,4.570781735775661,6.831226728618606,4.6199024198122665
5.2004,4.579254060102379,4.766381157341822,4.628654498660213
5.2005,4.581371654757037,4.633563445743637,4.630842187799038
5.2006,4.583489054774047,4.705049157896274,4.633029744681736
5.202,4.6131121993858395,14.759659476164787,4.663641646635318
5.204,4.655364608353007,28.098829333424245,4.707327890630138
5.2054,4.684894710494018,31.53808696088922,4.737876679489425
5.2055,4.687002532642144,31.56151355108041,4.740057739445087
5.2056000000000004,4.689110158501022,31.554642341362268,4.742238666478083
5.206,4.69753869838829,31.224851364432197,4.750961045115794
5.208,4.739634207614337,22.80013582761601,4.794541004078841
5.21,4.781650876555778,7.1436266802810415,4.838067662165454
5.2104,4.790044726845208,5.0373513974636,4.846766588453059
5.2105,4.792142694818157,4.865083926941205,4.848940986142046
5.2106,4.794240464887521,4.885766460416262,4.85111525025184
5.2107,4.796338037020962,5.096956914714215,4.8532893807689765
5.212,4.82358844813862,14.601376571285483,4.881540914682895
5.214,4.865446667682418,27.969257854914588,4.924960657593501
5.2154,4.89470007170138,31.49463116728223,4.955322584025386
5.2155,4.896788105704958,31.52528503245611,4.957490286878935
5.2156,4.898875940228662,31.525741867324182,4.959657855507697
5.2157,4.900963575240247,31.496003851709872,4.961825289897717
5.216,4.9072252828942124,31.22612050103775,4.968326787510576
5.218,4.948924043866548,22.959675825594136,5.0116392016985385
5.22,4.990542703066887,7.452704841256637,5.054897798064188
5.2205,5.000934823184268,5.104800820323948,5.065704026218963
5.2206,5.003012644268523,5.079535171060712,5.067864867315355
5.2207,5.005090264302878,5.238652543321988,5.070025573538321
5.222,5.032081015337457,14.448523321647091,5.098102475158856
5.224,5.073538737886512,27.83881659232303,5.141253132171671
5.2255,5.104578998070469,31.486029098336136,5.173580613966329
5.2256,5.106646729677084,31.493717325058448,5.175734695982957
5.2257,5.108714258731437,31.471309690511426,5.177888642499833
5.226,5.114915630282549,31.22393705823524,5.184349668925911
5.228,5.156211454452821,23.115497781006614,5.22739198587993
5.23,5.197425974670362,7.758403678967489,5.270379984116083
5.2305,5.207716873582795,5.351077966699217,5.281118484844798
5.2306,5.209774441514182,5.284410229460953,5.283265776727245
5.2307,5.211831805428165,5.395076002568707,5.285412932493951
5.232,5.2385589575571725,14.301302080566014,5.31331356534661
5.234,5.279610172071243,27.70762913282802,5.356192631902631
5.2355,5.310344784793072,31.443826396288006,5.388316098160667
5.2356,5.3123921166846575,31.458645890977298,5.390456569344458
5.2357,5.314439243129721,31.443474230829832,5.392596903805711
5.236,5.320579389505051,31.218363462397534,5.399017086735205
5.2379999999999995,5.361466383478023,23.267568784229226,5.441786833410095
5.24,5.402270929930304,8.060668446448707,5.484501776103955
5.2405,5.412459158082323,5.6025290813040955,5.495171937484584
5.2406,5.4144961833881995,5.498648433621161,5.497305557885298
5.2407,5.4165330018561875,5.564520141754967,5.499439040967756
5.242,5.44299280712048,14.159906882802693,5.527161819604681
5.244,5.483631795613955,27.57581855764871,5.569766869301997
5.2455,5.514056510575727,31.398758932294598,5.601684510320045
5.2456,5.516083160560909,31.420606219797474,5.603811250330469
5.2457,5.518109602351315,31.412572689984263,5.605937852434712
5.246,5.524187678284426,31.20946409835321,5.612316831191844
5.248,5.564660240300007,23.415860804213885,5.654811611864644
5.25,5.605049269123133,8.35944715110385,5.697251118508138
5.2505,5.615133449578769,5.857980452282211,5.707852347782043
5.2506,5.617149657305082,5.720704853789744,5.709972178262891
5.2507,5.619165655516111,5.745370410265117,5.712091870259511
5.252,5.645354554502378,14.024522466284713,5.739635258901682
5.254,5.685575888467401,27.443507329413105,5.781963941413924
5.2555,5.715686672001237,31.350909962623195,5.813674004271641
5.2556,5.717692372317476,31.379678335497058,5.815786896546884
5.2557,5.719697861832198,31.378681773405514,5.817899649767627
5.2558,5.721703140521925,31.34792441650694,5.82001226392455
5.256,5.725713065322264,31.197305195775872,5.824237074998791
5.258,5.765765881637963,23.56035048380506,5.866454569190649
5.26,5.805734136250072,8.654690522447073,5.9086163341049165
5.2606,5.817708093305059,5.949220706867298,5.921253983002558
5.2607,5.819703010782596,5.936125991896578,5.923359769236934
5.2608,5.8216977161856684,6.078183590832551,5.92546541584718
5.2620000000000005,5.845617630248094,13.895323275150393,5.9507222804299555
5.264,5.885416166975529,27.310817180123433,5.992772319430285
5.2656,5.917193696400717,31.335943524577576,6.026372038088152
5.2657,5.91917798026133,31.341879566944872,6.028470829573752
5.2658,5.921162050833311,31.318168690736442,6.030569480884013
5.266,5.925129552017367,31.1819547180785,6.034766362936588
5.268,5.964757593196067,23.701018943598537,6.076704323344658
5.27,6.004300100567192,8.946351978793114,6.118586113614055
5.2706,6.016146145563854,6.183006776535235,6.131139684574187
5.2707,6.018119735978366,6.135410205849539,6.133231453991719
5.2708,6.020093111925553,6.237786442597394,6.135323082692132
5.272,6.043756886411217,13.772472455401209,6.160411647262732
5.274,6.083127765229449,27.177868999655868,6.202180838366031
5.2756,6.114562491983236,31.289484231575607,6.23555556722735
5.2757,6.116525330860586,31.3022454314885,6.237640287693873
5.2758,6.118487954127129,31.285478965224037,6.239724866910761
5.276,6.1224125537355025,31.163482253777527,6.2438936015510125
5.2780000000000005,6.161611070848215,23.83785159404245,6.285549851992331
5.28,6.2007231376885485,9.234387593009977,6.327149505412369
5.2806,6.212439873466508,6.421025160177595,6.339618352487419
5.2807,6.214391904442334,6.341972892850461,6.341695997550787
5.2808,6.216343718697403,6.407395442661032,6.343773500839624
5.282,6.23974857757189,13.656120856041447,6.368692478076508
5.284,6.278687216001788,27.044782724787442,6.410178686789972
5.2856,6.309775513828012,31.24038395677263,6.443326728149206
5.2857,6.311716682253058,31.25985989981839,6.445397271782466
5.2858,6.313657632880801,31.249932718010164,6.4474676731239215
5.286,6.317538880660774,31.14195891026472,6.45160804889156
5.288,6.3563034014088355,23.970837955257903,6.492980482255576
5.29,6.394980610275626,9.51875605741214,6.5342959052871175
5.2906,6.406566722273501,6.662371091112505,6.546679403047717
5.2907,6.408496975196643,6.554687243989022,6.548742819637918
5.2908,6.4104270092813955,6.585822345754322,6.55080609342898
5.292,6.4335703414501495,13.546406049742735,6.575554236914666
5.294,6.472072431278455,26.911677228679586,6.616755396591266
5.2956,6.502810892770213,31.188727156048945,6.649675106734018
5.2957,6.504730178931349,31.21480457567359,6.651731371081621
5.2958,6.506649245246393,31.211608613046362,6.653787492130627
5.2959,6.508568091695045,31.179146262669807,6.655843469870606
5.296,6.5104867182575665,31.117457209933356,6.657899304291725
5.298,6.5488130430248095,24.099971484166492,6.698985880504878
5.3,6.587051248355215,9.799418647797665,6.7400150462345385
5.3006,6.5985055034224604,6.906255838722592,6.7523125891629086
5.3007,6.600413773238469,6.772543088045296,6.754361676473954
5.3008,6.602321822232701,6.771959279257436,6.756410619993506
5.3009,6.604229650386814,6.904524798550764,6.758459419712674
5.302,6.625201179153898,13.443451388349168,6.780986722995097
5.304,6.663262682449061,26.778670210809207,6.821900832807793
5.3057,6.695545321385444,31.16716203495192,6.856632506251346
5.3058,6.697442305171896,31.1705864005649,6.85867424785331
5.3059,6.699339067177702,31.144871898862117,6.86071584517151
5.306,6.701235607384183,31.090050988608564,6.86275729819614
5.308,6.739119805214429,24.225249408565702,6.903556042185917
5.31,6.7769151292988745,10.076339186785447,6.94429698830066
5.3107,6.790122469493225,6.994638175594553,6.958542650616396
5.3108,6.792008341835046,6.964782444100124,6.960577166304309
5.3109,6.793893991488547,7.0641410206650175,6.962611537232824
5.312,6.814621435091372,13.347365109139712,6.984980060555729
5.314,6.852238580140463,26.645878087339824,7.025605183462134
5.3157,6.884142945888287,31.11701572900674,7.060090919216706
5.3158,6.886017662186433,31.126946819592778,7.062118185380084
5.3159,6.887892154920487,31.107871595045868,7.064145306315316
5.316,6.889766424071918,31.05981529622405,7.066172282011649
5.318,6.927204828593001,24.346672567782274,7.106681281685362
5.32,6.964553657480914,10.349484006423646,7.147132108445231
5.3207,6.9776045604573245,7.220168564992912,7.161276140831402
5.3208,6.979468077736803,7.163352289125683,7.163296134238621
5.3209,6.981331370608576,7.23160921779983,7.165315981956244
5.322,7.001812776574359,13.258239508204024,7.187524688728927
5.324,7.038982053770249,26.51341588197477,7.227858949450349
5.3257,7.070505203997692,31.06444988997996,7.262097163057767
5.3258,7.072357480894173,31.080771502555546,7.264109860849388
5.3259,7.074209532572669,31.068224295024567,7.2661224124987065
5.326,7.0760613590166015,31.02682629969716,7.268134817995977
5.328,7.1130505643033475,24.464245259511628,7.308352222219006
5.33,7.1499495436565885,10.618821910227076,7.348511090437212
5.3307,7.1628428475557,7.4484188598949475,7.362552851989016
5.3308,7.164683844305827,7.366811180723624,7.364558231675246
5.3309,7.166524615057833,7.406022190979743,7.366563464771892
5.332,7.18675817313425,13.176150197271632,7.388611351432363
5.334,7.223476330815715,26.381397117248035,7.428652934443121
5.3357,7.254615541778082,31.009549438123855,7.462642091910501
5.3358,7.256445220200791,31.03214288191947,7.464640131358938
5.3359,7.25827467187855,31.026009853905162,7.466638023779558
5.336,7.260103896796544,30.9911611879425,7.4686357691634555
5.338,7.296640753182951,24.57797509260372,7.508559785740827
5.34,7.333086784083705,10.884324134551886,7.5484249147715925
5.3407,7.345821416240194,7.678752775614324,7.562363784974469
5.3408,7.347639739728297,7.574379410568535,7.564354462409106
5.3408999999999995,7.349457835754921,7.586530761049623,7.566344992383624
5.341,7.3512757043067545,7.71459408442786,7.56833537489021
5.342,7.369441875602198,13.101155459614557,7.588231087296572
5.344,7.405705915831696,26.24993370635759,7.627978234800122
5.3457,7.436458678788305,30.9523998910601,7.6617168508937405
5.3458,7.438265612291804,30.98114409882306,7.66370014488503
5.3459,7.440072317649763,30.98130894601011,7.665683290992355
5.346,7.441878794846504,30.952898078980223,7.667666289204773
5.348,7.47796040469853,24.687872845348043,7.707295182871746
5.35,7.51395063940453,11.145964309540098,7.746864848591313
5.3508,7.5283211248807635,7.785350201532725,7.762676116082249
5.3509,7.5301164060954155,7.7723450649071575,7.764651857240622
5.351,7.531911458496618,7.872180535097641,7.766627450087646
5.352,7.549849394946837,13.033295719822593,7.786375219587937
5.354,7.585656569258365,26.11913584553704,7.825826229508161
5.3558,7.617804641400087,30.92785891364414,7.861281330218777
5.3559,7.619588466529627,30.93420297477665,7.863249645683206
5.356,7.621372062222434,30.91211592907427,7.865217812424794
5.358,7.656995775661545,24.793952329122455,7.904549902828951
5.36,7.692527613332653,11.403718419532959,7.943822435629283
5.3608,7.706714601994666,7.999084205840127,7.959514758118723
5.3609,7.708486940615313,7.962734136603296,7.96147562747326
5.361,7.710259049206233,8.03601240208786,7.9634363477000445
5.362,7.7279674809194345,12.972593140483665,7.983035346147857
5.364,7.763315286025742,25.989111907125828,8.022188570117395
5.3658,7.795049522376305,30.87237161845543,8.0573753869012
5.3659,7.796810345568509,30.884773984590012,8.059328790052373
5.366,7.798570938167919,30.86889444386248,8.06128204367725
5.368,7.833734348768069,24.89623025701746,8.100315703370443
5.37,7.868805431148502,11.657564763137646,8.139289486142006
5.3708,7.88280799314364,8.21500384964117,8.154862219663894
5.3709,7.884557273478171,8.157024242670069,8.15680813683405
5.371,7.886306322686363,8.20537663933528,8.158753904085469
5.372,7.9037841005217295,12.919051356935359,8.178203329332423
5.374,7.93867027398706,25.85996833331562,8.217057170678368
5.3758,7.969988679099346,30.814766951318543,8.251974275165713
5.3759,7.97172639062525,30.83310457450711,8.253912686888507
5.376,7.973463870520334,30.823313991418328,8.255850948305863
5.378,8.008164810969312,24.994726117255198,8.294584600729697
5.38,8.042773018046047,11.907483912839703,8.33325806684953
5.3808,8.056590318572978,8.432587766365364,8.348710587517683
5.3809000000000005,8.058316436802489,8.354596362392206,8.350641474630166
5.381,8.060042322925097,8.379603199530422,8.352572211055712
5.382,8.077288416318352,12.8726553586137,8.371871285944959
5.384,8.1117109322054,25.731809530798177,8.410424197675217
5.3858,8.14261172273323,30.755130012372128,8.44507020586372
5.3859,8.144326224626752,30.77927781381812,8.446993549498576
5.386,8.146040493967588,30.775455517201124,8.448916742072488
5.388,8.180277031703023,25.089462051077,8.487348859542578
5.39,8.214420477337917,12.153458674376886,8.525720490858852
5.3908,8.228051774902948,8.651365475580139,8.541052194065928
5.3909,8.229754638857939,8.554883125825402,8.542967975648065
5.391,8.231457269843288,8.558065406125989,8.544883605801292
5.3911,8.233159667851634,8.660775344169185,8.546799084519085
5.392,8.248470764620688,12.833371522830934,8.564031577160241
5.394,8.28242782911308,25.604737766326668,8.602282059945988
5.3958,8.312909429870476,30.693546181664303,8.636655630387049
5.3959,8.314600635707578,30.723377159399167,8.638563831627174
5.396,8.316291608186507,30.725400460841367,8.640471881076188
5.3961,8.317982347298681,30.699617824444452,8.642379778725667
5.398,8.350062041011101,25.180462734979315,8.678600982764202


==> data/simulation_results_32x1_1x1_Nf1_actual_amp.csv <==
snr_db,mse_db_1,mse_db_2,mse_db_3
0,-1.9738978912712914,1.8910274559965572,2.320674656845606
1,-3.7701632154866034,1.439361556674125,2.2834700072149934
2,-5.9382226018271815,0.7091439762323438,2.240161309346335
3,-8.51408905266373,-0.5654368832792466,2.1011846297050147
4,-11.238452209712646,-2.33968270466657,1.936011487898146
5,-14.853240123900559,-4.657288393136843,1.5476515816131653
6,-18.892005000499342,-8.293261041660596,0.7777988130246225
7,-19.99986812317372,-12.55453285252653,-0.5641019068320637
8,-21.41939774798245,-16.734458869140735,-2.4636175161357112
9,-22.221585350259808,-20.96674117655037,-5.226919355810119
10,-22.942007305178226,-23.07287675477812,-9.12392418078835
11,-23.590245820325837,-24.12586747530365,-14.666465354188432
12,-24.170859029949924,-25.163353322132092,-19.761324353516258
13,-24.686317594034154,-26.190551743534655,-24.880208820931383
14,-25.13901184309027,-27.210112826054807,-25.89905492554285
15,-25.53209465161935,-28.223660538018418,-26.912448442480724
16,-25.8695922556077,-29.232249500599256,-27.9213999927978
17,-26.156263539594452,-30.236546560368254,-28.926577249575285
18,-26.397346474537425,-31.236922290479786,-29.928387923664562
19,-26.598271909159685,-32.23350036314004,-30.92702612239868
20,-26.764399723699576,-33.22618195580572,-31.92249709882279


==> data/simulation_results_32x1_1x1_Nf1_unit_amp.csv <==
snr_db,mse_db_1,mse_db_2,mse_db_3
0,-1.980770154453164,1.8961219231530682,2.324115097588455
1,-3.823320116083374,1.4446867143701358,2.284066805178549
2,-5.942539073965456,0.7158330637221393,2.237993752719037
3,-8.514824050917976,-0.5672854239648204,2.0959581738620354
4,-11.25246508544679,-2.3603416814752234,1.9289753467871558
5,-14.855355731288874,-4.665884877119766,1.540794619365087
6,-18.893427068370553,-8.215230824878727,0.7750864815949944
7,-20.002977215910196,-12.653293144320696,-0.5957105809512833
8,-21.424903380807354,-17.53936601825664,-2.510311460163271
9,-22.22642388625246,-20.971603514159092,-5.2211553707795115
10,-22.947514813318225,-23.07901864446847,-9.134381393345054
11,-23.596592420857462,-24.133375290726487,-14.447349222436028
12,-24.178118173295836,-25.17278701788436,-19.764263309404132
13,-24.694498435521133,-26.202455138008585,-24.889108291172
14,-25.14809617077002,-27.225131028195886,-25.910270190189046
15,-25.54204281502246,-28.24259383710202,-26.92656954867323
16,-25.88034698467951,-29.256099817463863,-27.939166254062904
17,-26.16775476226559,-30.266570982441667,-28.948917253722964
18,-26.409496613845143,-31.274698513132396,-29.9564684615804
19,-26.611000886041634,-32.281007574099824,-30.962312797475988
20,-26.77762911514833,-33.28590089471198,-31.966829569280577


==> data/simulation_results_32x1_1x1_Nf32_actual_amp.csv <==
snr_db,mse_db_1,mse_db_2,mse_db_3
0,1.7687648774356532,2.8905000856198897,2.9002369491926885
1,1.288508955118738,2.8791544300309586,2.893410298520318
2,0.717344705854003,2.84592879952509,2.892764952689208
3,-0.17351153107784653,2.7930181003884,2.8882941309473713
4,-1.7007921977899678,2.707806371964157,2.880682952548432
5,-4.126770266293604,2.537969702772551,2.882306795357481
6,-7.770050747059583,2.296560088428399,2.879515813232259
7,-13.387987646004692,1.8890719635566902,2.8735241994238345
8,-20.411313965610766,0.8537995126830136,2.8537153337362087
9,-23.348672373532274,-2.8144654038174037,2.8071440811746524
10,-25.735461020484372,-8.544153400982626,2.7369669898645954
11,-27.074733814415893,-16.362093706356752,2.5816710589961973
12,-27.15574785350533,-28.088527574532666,2.146169055039687
13,-27.220124555478144,-37.84865809319029,0.35271866007512115
14,-27.271313617249827,-38.82596784711491,-3.7123933785962233
15,-27.312025834520913,-39.78707825350761,-9.682341316341262
16,-27.344405937054532,-40.730768955705265,-18.124830399259906
17,-27.370156867710094,-41.6550128946414,-40.31187537648503
18,-27.39063310535294,-42.557049621736674,-41.447315144015334
19,-27.40691274556542,-43.43344653533435,-42.353051207918035
20,-27.419854067558987,-44.28017702907091,-43.23448738251094


==> data/simulation_results_32x1_1x1_Nf32_unit_amp.csv <==
snr_db,mse_db_1,mse_db_2,mse_db_3
0,1.7336050095535291,2.8941544529548144,2.896042287955875
1,1.2850647333339935,2.8783080824237706,2.8954268449289082
2,0.7354972233530557,2.8466903397040255,2.8895051293533376
3,-0.1817907059204721,2.789996981614529,2.887301332718042
4,-1.725963447587475,2.7065459483351257,2.8881134591590585
5,-4.116561838995704,2.5281996156983495,2.8794576665338085
6,-7.778232490638626,2.3064998079149848,2.879578057199825
7,-13.496042734870857,1.8916023707031648,2.8739002384754953
8,-20.65134080824903,0.8485154237411254,2.85394484229685
9,-23.354553720400496,-2.8197566277236645,2.813003412971338
10,-25.745847872917018,-8.491951853051201,2.745024302289822
11,-27.088909566419275,-16.36329005735197,2.5871218266192675
12,-27.170207488206252,-28.106582283649367,2.177431099321518
13,-27.234814671183884,-38.02258798191731,0.34441131948829484
14,-27.28619078279221,-39.04502272819903,-3.664993312247718
15,-27.327054436850236,-40.06225662028217,-9.758147183441055
16,-27.35955689841967,-41.07556429564,-17.15909812707356
17,-27.385406547528426,-42.08587354577969,-40.6238441920837
18,-27.405962348691038,-43.09387132872824,-41.857123832678866
19,-27.422306073287256,-44.100072364366795,-42.86378523332814
20,-27.435298996746504,-45.104865283217144,-43.869026135417016


==> data/simulation_results_32x1_32x1_Nf1_actual_amp.csv <==
snr_db,mse_db_1,mse_db_2,mse_db_3
0,-8.670105433356264,2.4236262366297594,2.915991473237299
1,-10.808776218350264,2.199504676432011,2.9111939697022144
2,-13.05232559479103,1.8677734013475824,2.902692032948113
3,-15.300762661033165,1.4249475854321545,2.8866650505138614
4,-17.696895344219257,0.5715707877629457,2.8571903709174205
5,-19.52531506904661,-0.7831721915041885,2.815436904047657
6,-20.607248137999306,-3.436083618933057,2.7891901146252938
7,-21.16740812269412,-7.471573319055855,2.7369291863790806
8,-21.343283590952005,-13.1048802984381,2.5935588729632926
9,-21.396642008049408,-19.339907136656677,2.032600127389517
10,-21.438839376166325,-28.278972284274133,0.4401563926683238
11,-21.459931675734364,-35.0758945227472,-3.161409976478509
12,-21.4762656732777,-36.888061179994494,-9.115141564826343
13,-21.489020518336083,-37.84773368350047,-16.68437344086454
14,-21.499025727141646,-38.78205890568652,-30.429963168526264
15,-21.50689799917968,-39.68951944531663,-37.73037519724128
16,-21.5131055339565,-40.5674759150461,-38.658138118671566
17,-21.518008241329216,-41.412436257399044,-39.56234479492331
18,-21.52188509178766,-42.220287975633454,-40.439773313715605
19,-21.524953585490486,-42.986553499794525,-41.28654802390102
20,-21.52738401942341,-43.706692436317,-42.0982818112601


==> data/simulation_results_32x1_32x1_Nf1_unit_amp.csv <==
snr_db,mse_db_1,mse_db_2,mse_db_3
0,-8.659136384753065,2.421973075752784,2.916598784324945
1,-10.80224629229037,2.198452772213499,2.9121458358599615
2,-13.03917699982301,1.8605639816020183,2.8980869155215663
3,-15.34392490133177,1.4292404209328515,2.8825601557528784
4,-17.70125950659002,0.5901850485416177,2.8613681630349075
5,-19.527650962771826,-0.7799825645651343,2.8212581038032045
6,-20.62872037027975,-3.4643252493244776,2.786855388124854
7,-21.18247145725524,-7.525168686001969,2.741715019980253
8,-21.35102948335605,-13.133778370875763,2.601842060052018
9,-21.404456792062334,-19.35528030955661,2.02034618262318
10,-21.446685893336497,-28.31751148515607,0.4585081789862615
11,-21.467814052645835,-35.26227224646683,-3.1634142239593803
12,-21.48417674442626,-37.174046157513814,-9.155618309197118
13,-21.496954523347725,-38.207367810749965,-16.514030139962436
14,-21.506977986576473,-39.232578481025165,-30.49300053810572
15,-21.514864805219375,-40.25173035828834,-38.080056098853014
16,-21.521083960043093,-41.26624017355523,-39.09536570028729
17,-21.525995973556284,-42.27711154454021,-40.107315671503514
18,-21.529880295600282,-43.28506057727744,-41.11667537947267
19,-21.53295480240374,-44.290593198964544,-42.1240252623679
20,-21.535390087023373,-45.29405443569182,-43.12980811041272


==> data/simulation_results_32x1_32x1_Nf32_actual_amp.csv <==
snr_db,mse_db_1,mse_db_2,mse_db_3
0,-0.9582727353913866,2.926559425194781,2.9942960808821772
1,-2.2547532938543298,2.8673117838936886,2.9939320918898096
2,-4.203351896128006,2.7838810998437227,2.992621078275199
3,-6.830022179733085,2.6677678915335217,2.991933870110125
4,-9.736830822768598,2.5034968462489986,2.990222559072026
5,-13.108026077132696,2.2080460089833776,2.9872409094775723
6,-16.94742454941576,1.6966363868945131,2.9799345745167423
7,-19.92311277141947,0.6549187767187974,2.9710735413062106
8,-21.217905587746134,-1.380556882540014,2.9461284683117794
9,-21.49091875924055,-5.494961544587648,2.884474685845364
10,-21.526273061131743,-11.825199229590432,2.7476360558926967
11,-21.531905118259612,-20.66033191200836,2.558784042818398
12,-21.532909827528982,-31.523663428210668,2.2272575911809773
13,-21.533693568914156,-43.82028614852029,1.3678268039779877
14,-21.53430776943964,-46.86583830546461,-1.038322834669398
15,-21.534790682301246,-47.208760463753976,-5.767018373396312
16,-21.535171276488406,-47.49930980368556,-13.960886402726413
17,-21.535471771627954,-47.743134530279804,-23.825529750881675
18,-21.535709353577495,-47.945974311196565,-47.47792861106603
19,-21.535897396548904,-48.11342083270739,-47.728339397311416
20,-21.53604635644962,-48.250725868702496,-47.937384586481144


==> data/simulation_results_32x1_32x1_Nf32_unit_amp.csv <==
snr_db,mse_db_1,mse_db_2,mse_db_3
0,-0.9762337913026162,2.9278965124441525,2.9943969253008396
1,-2.2488665802222427,2.8672215972503583,2.9931821250066974
2,-4.204103663756521,2.785381844542643,2.992274873060512
3,-6.8291486027947865,2.6653661081263538,2.9926127761983907
4,-9.721653908475332,2.4976380347077516,2.990885390331689
5,-13.09776375143019,2.198578755170003,2.9865048360871627
6,-16.993416043726302,1.705213114101905,2.9796625165102935
7,-19.92206415090915,0.6381356923998517,2.9717298815637823
8,-21.222898708825383,-1.377737864378872,2.9473296112586977
9,-21.49768711699718,-5.521795698482733,2.8876616553068803
10,-21.53406788530734,-11.845702066781385,2.7529603538903267
11,-21.539932110874123,-20.577030804538104,2.5663964436567266
12,-21.54093741733226,-31.630602120645833,2.222002334695688
13,-21.541721645733265,-45.458506382983416,1.3678309358245473
14,-21.542336199409363,-51.22645308397202,-1.0854121291033574
15,-21.542819353904537,-52.234872993623455,-5.725648086616641
16,-21.54320010371826,-53.23590430099323,-13.917914109037056
17,-21.543500689488113,-54.22975417526363,-23.83082803849352
18,-21.543738313740324,-55.21620235186088,-53.156341346486975
19,-21.543926363725117,-56.194631023433594,-54.16426449147461
20,-21.544075305441226,-57.16402654011138,-55.17059226941089


==> data/simulation_results_32x32_32x32_Nf1_actual_amp.csv <==
snr_db,mse_db_1,mse_db_2,mse_db_3
0,-16.01756957887188,-7.345483144166883,3.002236151456966
1,-16.033369378177053,-9.902205169169383,2.993136775029151
2,-16.043833865723805,-12.524171442595616,2.9688965275615935
3,-16.05019080355129,-15.30107105165132,2.901201930139996
4,-16.05414296354693,-18.53811442067072,2.65512724301679
5,-16.05603299746342,-22.241235540609953,1.7802983801809402
6,-16.056866430655667,-26.74159053326626,0.061887136621103477
7,-16.057176775804592,-32.210163907996034,-2.476261387181497
8,-16.057274192350896,-38.002920889427436,-6.371637832514011
9,-16.057303885148485,-43.0829205194521,-11.365475921860678
10,-16.05731850308618,-45.13882649140005,-17.740883606984163
11,-16.057327892194127,-45.46651877469913,-25.27128943971372
12,-16.057334893795034,-45.50557642090466,-33.47157777507641
13,-16.057340315642556,-45.521113749592544,-40.98848273077597
14,-16.05734453719015,-45.53288350624684,-44.976068830624655
15,-16.057347834625546,-45.542115447057874,-45.57008705110676
16,-16.057350414050624,-45.5494070850207,-45.61986324436171
17,-16.05735243336175,-45.55517409198612,-45.634586434864495
18,-16.05735401452344,-45.559739945131675,-45.64555874377991
19,-16.057355252271662,-45.56335764232426,-45.65426164170533
20,-16.057356220509803,-45.56622579173067,-45.66116693654749


==> data/simulation_results_32x32_32x32_Nf1_unit_amp.csv <==
snr_db,mse_db_1,mse_db_2,mse_db_3
0,-16.242480525340266,-7.45645045959138,3.0021692660431927
1,-16.259976694552694,-10.04618251991949,2.9928120525808404
2,-16.270864998422255,-12.561533521491688,2.971815598581258
3,-16.27773679456212,-15.253369605476777,2.900135894916616
4,-16.28199828263725,-18.527554709566893,2.6390738666309064
5,-16.28406020853072,-22.227978393059757,1.71018908212301
6,-16.284982121219947,-26.84374502604752,0.015500919697875117
7,-16.285298525149084,-32.41708700043821,-2.506719387463888
8,-16.285399760703733,-38.86927340108704,-6.2683761446864725
9,-16.285432459466207,-46.522723908166775,-11.332956795670693
10,-16.285449184655683,-54.39757476183505,-17.829790511927833
11,-16.285460261500635,-58.50492860013332,-25.17554140544825
12,-16.28546873800355,-59.38021716794647,-33.762087159169866
13,-16.285475435157558,-59.803325301238,-42.83462399433595
14,-16.285480758304804,-60.13149482764453,-52.985671613257345
15,-16.285485009486816,-60.40845296984786,-61.42503671110023
16,-16.285488416176392,-60.63985069679741,-63.70041906716608
17,-16.28549115462711,-60.8316327307424,-64.73795542360254
18,-16.28549336221003,-60.98945285774633,-65.74758257586015
19,-16.285495146663834,-61.11852525076401,-66.75513767628547
20,-16.285496592904074,-61.223531626764256,-67.76102876614787


==> data/simulation_results_32x32_32x32_Nf32_actual_amp.csv <==
snr_db,mse_db_1,mse_db_2,mse_db_3
0,-15.940432366930155,1.8899789256396944,3.009901704085307
1,-16.218716964911376,0.8596332203814533,3.009724189148928
2,-16.364688898974155,-0.8907705655609145,3.0089250011996564
3,-16.43805120659255,-3.513687106393075,3.0060939971410616
4,-16.484291276169436,-6.515154922173483,2.9908792147287357
5,-16.512248001577863,-9.942275390948904,2.8770095590797573
6,-16.52198675702142,-13.814998231820251,2.680582787811656
7,-16.5265649053443,-18.227203310826525,2.331796949090293
8,-16.527441007927425,-23.86108324997709,1.7006425706238817
9,-16.527614191588395,-30.33906570163268,0.5837791017470989
10,-16.527635958533317,-37.45839487586913,-1.2120522862363663
11,-16.52763903531825,-43.82071006661812,-4.5038779256504275
12,-16.527639786191543,-45.79340212392003,-9.234789973591294
13,-16.527640308183965,-45.99716493451868,-15.283910222440944
14,-16.52764073536918,-46.00670844302112,-22.858776928793752
15,-16.527641085855876,-46.007552643420205,-30.988089552054767
16,-16.527641374714772,-46.00806976861549,-39.06827143790792
17,-16.527641613740816,-46.008477838095786,-45.08504990661545
18,-16.527641812290486,-46.00880032280779,-46.05419210287269
19,-16.527641977834126,-46.0090554578585,-46.10091011614748
20,-16.527642116364078,-46.00925748282991,-46.101433250412214


==> data/simulation_results_32x32_32x32_Nf32_unit_amp.csv <==
snr_db,mse_db_1,mse_db_2,mse_db_3
0,-15.941084651078608,1.892856118788258,3.0097946298666356
1,-16.21774622076654,0.8590665321511443,3.0097403420811215
2,-16.36839350470013,-0.8941510871597658,3.0088848401010253
3,-16.444849487577468,-3.4772876795901384,3.0060838030606156
4,-16.489341874010712,-6.493023054324225,2.9908789621193836
5,-16.517556098731415,-9.909011975411433,2.877206938622071
6,-16.52686481371773,-13.849763815520305,2.6791833855264957
7,-16.531325169831746,-18.259552944391917,2.329465700847809
8,-16.532215301084147,-23.86510680188635,1.70180648590653
9,-16.53238733035767,-30.530156909826598,0.5834374277435118
10,-16.532409348139737,-38.17710180808725,-1.1978437609833543
11,-16.53241210249337,-47.77451962100545,-4.575626021480411
12,-16.532412760050075,-57.43794014814026,-9.288530488624279
13,-16.532413201215004,-62.18798089820483,-15.183634149941724
14,-16.53241355599489,-62.58223914469827,-22.74828518890791
15,-16.532413842085653,-62.62287048334634,-31.267332320494315
16,-16.532414073717224,-62.64664924037382,-40.25672437707164
17,-16.53241426189315,-62.66550394540391,-51.80578236901521
18,-16.53241441525363,-62.680461340242886,-65.56575840098515
19,-16.53241454062983,-62.692330963178236,-78.47657566546958
20,-16.532414643446995,-62.70175249464015,-79.79304192421755


==> data/trajectories_2x1_1x1_cost.csv <==
Iteration,Proxy_Cost_dB,Best_1_Cost_dB,Best_2_Cost_dB,Best_4_Cost_dB,Best_8_Cost_dB,Best_16_Cost_dB,Best_32_Cost_dB,Best_64_Cost_dB,Best_128_Cost_dB,Best_256_Cost_dB,Best_512_Cost_dB,Best_1024_Cost_dB
0.000000000000000000e+00,-3.267289303093600950e+01,-1.699227377320655208e+01,-1.737927938550033602e+01,-2.200220660220346502e+01,-2.134053146427050507e+01,-1.827886972600579796e+01,-1.810238926008131699e+01,-3.266467929112373980e+01,-1.135103648405862131e+01,-5.042934078042672574e+00,-4.916236668455696623e+00,3.974663476591412392e-01
5.000000000000000000e+00,-3.267339194498539001e+01,-1.736782546200642940e+01,-1.776997454421458400e+01,-2.262926070679034396e+01,-2.194521144227774556e+01,-1.873039893765569630e+01,-1.858672466740061680e+01,-3.267636177400706288e+01,-1.181652206471239452e+01,-5.237943617551160891e+00,-5.015548052290411007e+00,3.942438323850310788e-01
1.000000000000000000e+01,-3.267576001105511807e+01,-1.775472039060190710e+01,-1.817299193786564260e+01,-2.328739825185722978e+01,-2.257934296022396836e+01,-1.919938440733734808e+01,-1.909023681524414684e+01,-3.267652851245529178e+01,-1.230047238803964760e+01,-5.436962560004005240e+00,-5.115881160163159080e+00,3.908563474208567312e-01
1.500000000000000000e+01,-3.267638741207780129e+01,-1.815188042563405801e+01,-1.858718639497433145e+01,-2.397323421855980285e+01,-2.324011881345575858e+01,-1.968453360573726130e+01,-1.961137484460384073e+01,-3.267656712874482139e+01,-1.280149172146030701e+01,-5.639642911822571492e+00,-5.217143095932851082e+00,3.872845229707021497e-01
2.000000000000000000e+01,-3.267656248476728820e+01,-1.855818909388887405e+01,-1.901135803955726544e+01,-2.468216233203596488e+01,-2.392381335339695880e+01,-2.018438673103653969e+01,-2.014839469962894114e+01,-3.267642652769598044e+01,-1.331806939786311972e+01,-5.845631672927439126e+00,-5.319245092640738193e+00,3.835079316186998377e-01
2.500000000000000000e+01,-3.267658117134664053e+01,-1.897256644824867422e+01,-1.944433237232413347e+01,-2.540832475507479060e+01,-2.462580384244066067e+01,-2.069740853445244255e+01,-2.069946850231305646e+01,-3.267635194153439215e+01,-1.384870727875287244e+01,-6.054589665052365177e+00,-5.422106274683966554e+00,3.795054654192781540e-01
3.000000000000000000e+01,-3.267653440101938855e+01,-1.939402263543340865e+01,-1.988501810081104182e+01,-2.614456306817571374e+01,-2.534056128548026265e+01,-2.122205718768654847e+01,-2.126276538143905981e+01,-3.267637311216034846e+01,-1.439202232643188850e+01,-6.266205264465138924e+00,-5.525655835881720712e+00,3.752555662114294144e-01
3.500000000000000000e+01,-3.267648839253195092e+01,-1.982168586620940331e+01,-2.033243761705860919e+01,-2.688236093183636299e+01,-2.606160347980346614e+01,-2.175682080003145558e+01,-2.183649224030890679e+01,-3.267643256156726750e+01,-1.494681274406822347e+01,-6.480202268766186435e+00,-5.629833699405780933e+00,3.707363065436974914e-01
4.000000000000000000e+01,-3.267649477318692419e+01,-2.025480688829533804e+01,-2.078573196131380030e+01,-2.761182817116834798e+01,-2.678143064277904628e+01,-2.230022090937220725e+01,-2.241889361953977300e+01,-3.267648967054317666e+01,-1.551208653961900374e+01,-6.696342545183030737e+00,-5.734590017032797249e+00,3.659253505343179613e-01
4.500000000000000000e+01,-3.267654732474368018e+01,-2.069274576005209809e+01,-2.124414622928199847e+01,-2.832181478845811995e+01,-2.749149294431271784e+01,-2.285078832531776527e+01,-2.300821730890540096e+01,-3.267653241525735552e+01,-1.608705858477853923e+01,-6.914424871543531914e+00,-5.839883964237191805e+00,3.607998369167606523e-01
5.000000000000000000e+01,-3.267658407763128281e+01,-2.113494763446400526e+01,-2.170700253595296658e+01,-2.900026511148908881e+01,-2.818226298211438063e+01,-2.340701936697209362e+01,-2.360265578490087535e+01,-3.267656123465334161e+01,-1.667112527368082908e+01,-7.134281513787158246e+00,-5.945682241432227677e+00,3.553362242229846091e-01
5.500000000000000000e+01,-3.267657822364651565e+01,-2.158091333084199093e+01,-2.217366677484931614e+01,-2.963490479901901153e+01,-2.884349597903926110e+01,-2.396732068421736273e+01,-2.420027393354153133e+01,-3.267657904083974074e+01,-1.726382564294387834e+01,-7.355773822346023394e+00,-6.051957572154290865e+00,3.495101280735811722e-01
6.000000000000000000e+01,-3.267657325043985139e+01,-2.203016877330018275e+01,-2.264351367929543102e+01,-3.021427561041010534e+01,-2.946474406157533821e+01,-2.452994976760944468e+01,-2.479893248155121555e+01,-3.267658821948326420e+01,-1.786479582611625716e+01,-7.578787724205774623e+00,-6.158687366484192793e+00,3.432961692283961197e-01
6.500000000000000000e+01,-3.267658394794401744e+01,-2.248223570889640399e+01,-2.311589296764217849e+01,-3.072899473027804618e+01,-3.003613643490665197e+01,-2.509295708271372050e+01,-2.539621546640741201e+01,-3.267659097804646962e+01,-1.847372128071510033e+01,-7.803229606861009415e+00,-6.265852618711857502e+00,3.366678416478131042e-01
7.000000000000000000e+01,-3.267658404141822359e+01,-2.293660486450582425e+01,-2.359009802540313316e+01,-3.117296290443596263e+01,-3.054934449306052713e+01,-2.565413507886872679e+01,-2.598936966074844435e+01,-3.267659009593494090e+01,-1.909028909609517655e+01,-8.029022806106633325e+00,-6.373437045794698719e+00,3.295974037312568994e-01
7.500000000000000000e+01,-3.267658312759935768e+01,-2.339271190199313821e+01,-2.406533778944758595e+01,-3.154416890199095747e+01,-3.099854617722727568e+01,-2.621097931279993887e+01,-2.657526425287452554e+01,-3.267658866480290669e+01,-1.971414114545253682e+01,-8.256104732654561573e+00,-6.481426440126286437e+00,3.220557924621740842e-01
8.000000000000000000e+01,-3.267658564933124410e+01,-2.384991615490082850e+01,-2.454071213010001529e+01,-3.184481647091621426e+01,-3.138114087501159588e+01,-2.676066744496225880e+01,-2.715037997821292848e+01,-3.267658866385632166e+01,-2.034482789421897664e+01,-8.484424577189779271e+00,-6.589808197082469121e+00,3.140125586343612274e-01
8.500000000000000000e+01,-3.267658469635742335e+01,-2.430748204231519338e+01,-2.501519101263535561e+01,-3.208072404124901311e+01,-3.169799810872389045e+01,-2.730006253807534122e+01,-2.771083754721815140e+01,-3.267658989426778504e+01,-2.098176222017795212e+01,-8.713941497905722144e+00,-6.698570977346244071e+00,3.054358211995477634e-01
9.000000000000000000e+01,-3.267658559692266351e+01,-2.476456315094499061e+01,-2.548759790670889558e+01,-3.226019991725771519e+01,-3.195315717895335084e+01,-2.782574737783996355e+01,-2.825247465561387727e+01,-3.267659088320046123e+01,-2.162417251924692607e+01,-8.944623188399940972e+00,-6.807704469419757487e+00,2.962922389049664762e-01
9.500000000000000000e+01,-3.267658534328470665e+01,-2.522018918493777306e+01,-2.595659821388770894e+01,-3.239273739722845846e+01,-3.215307113675581263e+01,-2.833409579982237148e+01,-2.877097795871963370e+01,-3.267659095050977669e+01,-2.227105460702701833e+01,-9.176444735160327326e+00,-6.917199223410069209e+00,2.865469979402365808e-01
1.000000000000000000e+02,-3.267658563272674144e+01,-2.567325625319979210e+01,-2.642069384100292240e+01,-3.248785157013035274e+01,-3.230561664097164254e+01,-2.882138456227061241e+01,-2.926207021554569820e+01,-3.267659075392556645e+01,-2.292112244610815708e+01,-9.409387690754643430e+00,-7.027046535010359918e+00,2.761638149190115410e-01
1.050000000000000000e+02,-3.267658553925786435e+01,-2.612252123038835450e+01,-2.687822534723391854e+01,-3.255424648188052572e+01,-3.241911627960164566e+01,-2.928394470739677047e+01,-2.972174327473598865e+01,-3.267659086061995311e+01,-2.357275856104291023e+01,-9.643439305337102141e+00,-7.137238364375950717e+00,2.651049547691798347e-01
1.100000000000000000e+02,-3.267658566065095727e+01,-2.656660118984284225e+01,-2.732738329713899361e+01,-3.259935271510590837e+01,-3.250155360996436116e+01,-2.971834470812298790e+01,-3.014651593017905284e+01,-3.267659100897120794e+01,-2.422396619132257811e+01,-9.878591874131883444e+00,-7.247767277488400772e+00,2.533312636672102047e-01
1.150000000000000000e+02,-3.267658561772964276e+01,-2.700397909367251259e+01,-2.776623043067039731e+01,-3.262917514347058301e+01,-3.256005839737103713e+01,-3.012158993639122428e+01,-3.053368490125553336e+01,-3.267659098592633882e+01,-2.487232681075723661e+01,-1.011484217044586487e+01,-7.358626403824823470e+00,2.408022171400923950e-01
1.200000000000000000e+02,-3.267658566186722879e+01,-2.743301699354066514e+01,-2.819273596638044665e+01,-3.264835162285002212e+01,-3.260065221052678908e+01,-3.049131600936650344e+01,-3.088153132446161209e+01,-3.267659097814647851e+01,-2.551496859689460805e+01,-1.035219094211716850e+01,-7.469809403736588749e+00,2.274759838044460025e-01
1.250000000000000000e+02,-3.267658565823985128e+01,-2.785197791436414860e+01,-2.860482265932165902e+01,-3.266032759385063144e+01,-3.262819593037900034e+01,-3.082594983717873660e+01,-3.118944772247973063e+01,-3.267659101536333566e+01,-2.614855359470952578e+01,-1.059064245662610482e+01,-7.581310442361571589e+00,2.133095050443528651e-01
1.300000000000000000e+02,-3.267658566183686730e+01,-2.825905724616274028e+01,-2.900042613849729634e+01,-3.266757511200686537e+01,-3.264646796847414123e+01,-3.112481380454998359e+01,-3.145796252206380572e+01,-3.267659101229318708e+01,-2.676929333392540045e+01,-1.083020408465258910e+01,-7.693124168394476214e+00,1.982585910164036402e-01
1.350000000000000000e+02,-3.267658567195459796e+01,-2.865242390293705199e+01,-2.937756456789104931e+01,-3.267181107121678707e+01,-3.265831097262258709e+01,-3.138815614954912547e+01,-3.168865812642897239e+01,-3.267659101281113010e+01,-2.737300382519274677e+01,-1.107088591363320518e+01,-7.805245694847183557e+00,1.822780332463287412e-01
1.400000000000000000e+02,-3.267658567136878389e+01,-2.903027060698618911e+01,-2.973441498472705291e+01,-3.267419063607385254e+01,-3.266580198912437538e+01,-3.161710280032107789e+01,-3.188399866148742134e+01,-3.267659102152149586e+01,-2.795521020633705689e+01,-1.131270038777493880e+01,-7.917670582066270946e+00,1.653217338962248983e-01
1.450000000000000000e+02,-3.267658567467468345e+01,-2.939087157193610977e+01,-3.006939100958261690e+01,-3.267546636274900607e+01,-3.267041805694180567e+01,-3.181353942959660586e+01,-3.204709859647940107e+01,-3.267659102004089533e+01,-2.851130770307424100e+01,-1.155566196935249579e+01,-8.030394821768350511e+00,1.473428516447230219e-01
1.500000000000000000e+02,-3.267658567850745754e+01,-2.973264461615940846e+01,-3.038121541254680480e+01,-3.267611212285601852e+01,-3.267318249788185369e+01,-3.197994347778033131e+01,-3.218146952522364757e+01,-3.267659102330571841e+01,-2.903677816926528266e+01,-1.179978681933120299e+01,-8.143414821543073501e+00,1.282939638589369602e-01
1.550000000000000000e+02,-3.267658568038633149e+01,-3.005421363253361378e+01,-3.066898055033519555e+01,-3.267641541115942516e+01,-3.267478614552389615e+01,-3.211919159053847039e+01,-3.229077923674336859e+01,-3.267659102473452748e+01,-2.952745040953732314e+01,-1.204509249470896926e+01,-8.256727390250080845e+00,1.081272445355608847e-01
1.600000000000000000e+02,-3.267658568259562202e+01,-3.035446649457572121e+01,-3.093219032937961543e+01,-3.267654344246887632e+01,-3.267568314993408762e+01,-3.223436760037532878e+01,-3.237864769851749713e+01,-3.267659102592757847e+01,-2.997977954896442299e+01,-1.229159766103538765e+01,-8.370329723274705813e+00,8.679465718990546363e-02
1.650000000000000000e+02,-3.267658568524070262e+01,-3.063260326701279013e+01,-3.117077904570206925e+01,-3.267658873678439591e+01,-3.267616383248039824e+01,-3.232859108220354472e+01,-3.244849276173711417e+01,-3.267659102765643553e+01,-3.039110952886667150e+01,-1.253932181809366675e+01,-8.484219388528055461e+00,6.424816162496808924e-02
1.700000000000000000e+02,-3.267658568768931104e+01,-3.088817004622428897e+01,-3.138510505304935450e+01,-3.267659939088196097e+01,-3.267640825991553299e+01,-3.240487899671459360e+01,-3.250342781663916725e+01,-3.267659102875840205e+01,-3.075987795620331866e+01,-1.278828503756955115e+01,-8.598394312295949860e+00,4.043993319474522424e-02
1.750000000000000000e+02,-3.267658569000754909e+01,-3.112107500058549903e+01,-3.157592019433961283e+01,-3.267659839135986743e+01,-3.267652443316424637e+01,-3.246604532920260056e+01,-3.254620616301056657e+01,-3.267659103027472156e+01,-3.108572761272802865e+01,-1.303850771103398998e+01,-8.712852765535085808e+00,1.532259295247348323e-02
1.800000000000000000e+02,-3.267658569238293609e+01,-3.133158500454986495e+01,-3.174431872874863103e+01,-3.267659540164822829e+01,-3.267657469541188675e+01,-3.251463755863266414e+01,-3.257920288765278372e+01,-3.267659103151063960e+01,-3.136950423922226605e+01,-1.329001030728564636e+01,-8.827593350246786486e+00,-1.115055327865703202e-02
1.850000000000000000e+02,-3.267658569482619413e+01,-3.152030336599601412e+01,-3.189167155444940249e+01,-3.267659359433071131e+01,-3.267659343912286829e+01,-3.255290489768341899e+01,-3.260442394450742398e+01,-3.267659103291623524e+01,-3.161314187678749477e+01,-1.354281313714207968e+01,-8.942614986096849350e+00,-3.902526893775799810e-02
1.900000000000000000e+02,-3.267658569729445617e+01,-3.168813117866513096e+01,-3.201955255067356632e+01,-3.267659336791464852e+01,-3.267659859988391702e+01,-3.258279143365025732e+01,-3.262353290713770093e+01,-3.267659103423073930e+01,-3.181945827855993869e+01,-1.379693612484710386e+01,-9.057916897285769764e+00,-6.834613646205951742e-02
1.950000000000000000e+02,-3.267658569976629224e+01,-3.183621638092475337e+01,-3.212966376531425539e+01,-3.267659420438177165e+01,-3.267659885862349967e+01,-3.260594707845206841e+01,-3.263788757874191049e+01,-3.267659103561668132e+01,-3.199189710369627093e+01,-1.405239858469012049e+01,-9.173498599555623301e+00,-9.915630506687296564e-02
2.000000000000000000e+02,-3.267658570225955827e+01,-3.196589548139202819e+01,-3.222376519662710592e+01,-3.267659548517637802e+01,-3.267659797933048793e+01,-3.262374998199742038e+01,-3.264858061624999408e+01,-3.267659103697582879e+01,-3.213425738339128657e+01,-1.430921900074298492e+01,-9.289359887473336741e+00,-1.314972394783920917e-01
2.050000000000000000e+02,-3.267658570477604485e+01,-3.207863301842392190e+01,-3.230361336124695271e+01,-3.267659677040066413e+01,-3.267659730353223324e+01,-3.263733527133275203e+01,-3.265648015634837265e+01,-3.267659103837427637e+01,-3.225044491225752097e+01,-1.456741481022188545e+01,-9.405500822049308596e+00,-1.654084723459499640e-01
2.100000000000000000e+02,-3.267658570732110235e+01,-3.217596327428742597e+01,-3.237091112037121832e+01,-3.267659783331151857e+01,-3.267659710547248864e+01,-3.264762627818273444e+01,-3.266226793354815783e+01,-3.267659103976557589e+01,-3.234426858274651551e+01,-1.482700218695243422e+01,-9.521921718374061427e+00,-2.009273633444285667e-01
2.150000000000000000e+02,-3.267658570988401578e+01,-3.225943775926229051e+01,-3.242726964555185987e+01,-3.267659860640642933e+01,-3.267659727531861336e+01,-3.265536559669210703e+01,-3.266647351009079614e+01,-3.267659104117831248e+01,-3.241929182204603421e+01,-1.508799582485963242e+01,-9.638623133796166087e+00,-2.380888677624063421e-01
2.200000000000000000e+02,-3.267658571247908839e+01,-3.233058077128211494e+01,-3.247418213614165694e+01,-3.267659911326597921e+01,-3.267659762769334719e+01,-3.266114428372966216e+01,-3.266950403607825137e+01,-3.267659104260711445e+01,-3.247873862563884728e+01,-1.535040872043119364e+01,-9.755605856277369980e+00,-2.769253174899818370e-01
2.250000000000000000e+02,-3.267658571509380039e+01,-3.239085415922576772e+01,-3.251300804154720936e+01,-3.267659941504670940e+01,-3.267659801602231084e+01,-3.266542825088986035e+01,-3.267166947881580086e+01,-3.267659104404307158e+01,-3.252544676640506793e+01,-1.561425195184357761e+01,-9.872870892583661018e+00,-3.174662172383969083e-01
2.300000000000000000e+02,-3.267658571772815890e+01,-3.244163139446347799e+01,-3.254496606535237646e+01,-3.267659957746489852e+01,-3.267659835639511101e+01,-3.266858142332131365e+01,-3.267320357639614770e+01,-3.267659104549687754e+01,-3.256185757249084389e+01,-1.587953445379662831e+01,-9.990419457451496399e+00,-3.597380584221985256e-01
2.350000000000000000e+02,-3.267658572038931197e+01,-3.248418031687330654e+01,-3.257113406912021247e+01,-3.267659965500284613e+01,-3.267659861633130447e+01,-3.267088559608095011e+01,-3.267428094157234852e+01,-3.267659104695783867e+01,-3.259003128979807684e+01,-1.614626278699667949e+01,-1.010825296264254547e+01,-4.037641532322678306e-01
2.400000000000000000e+02,-3.267658572306832099e+01,-3.251965343998571001e+01,-3.259245406097612374e+01,-3.267659968633128642e+01,-3.267659879528793709e+01,-3.267255713887263369e+01,-3.267503081468133530e+01,-3.267659104843664863e+01,-3.261167835568292617e+01,-1.641444090032169001e+01,-1.022637300589764031e+01,-4.495644909284093327e-01
2.450000000000000000e+02,-3.267658572577590803e+01,-3.254908446905093200e+01,-3.260974065716397519e+01,-3.267659969567749556e+01,-3.267659890785492394e+01,-3.267376082686018890e+01,-3.267554797319500892e+01,-3.267659104992439723e+01,-3.262819894599117987e+01,-1.668406988516964873e+01,-1.034478136092386258e+01,-4.971556182184505568e-01
2.500000000000000000e+02,-3.267658572849956755e+01,-3.257338964732590370e+01,-3.262369167591145924e+01,-3.267659969646690854e+01,-3.267659897268717373e+01,-3.267462113319958661e+01,-3.267590127922949961e+01,-3.267659105142285370e+01,-3.264072527903967824e+01,-1.695514771897770601e+01,-1.046347996703025274e+01,-5.465505451263976688e-01
2.550000000000000000e+02,-3.267658573124644761e+01,-3.259337262827051518e+01,-3.263489980275095803e+01,-3.267659969512025953e+01,-3.267659900662140160e+01,-3.267523133627199172e+01,-3.267614029884526161e+01,-3.267659105293560629e+01,-3.265016302064334042e+01,-1.722766899854223510e+01,-1.058247091922148897e+01,-5.977586774649362722e-01
2.600000000000000000e+02,-3.267658573401297417e+01,-3.260973174027949995e+01,-3.264386453572411284e+01,-3.267659969407900888e+01,-3.267659902241689451e+01,-3.267566078132477969e+01,-3.267630037108053642e+01,-3.267659105445729040e+01,-3.265722959967514782e+01,-1.750162465972154280e+01,-1.070175645848246937e+01,-6.507857766030579194e-01
2.650000000000000000e+02,-3.267658573679914014e+01,-3.262306870217070554e+01,-3.265100384761698393e+01,-3.267659969386112095e+01,-3.267659902863221788e+01,-3.267596060986319628e+01,-3.267640644836286157e+01,-3.267659105599683045e+01,-3.266248831288929466e+01,-1.777700168393119284e+01,-1.082133896222595126e+01,-7.056339467778098840e-01
2.700000000000000000e+02,-3.267658573961210777e+01,-3.263389804885466816e+01,-3.265666519101490906e+01,-3.267659969423975497e+01,-3.267659903041287350e+01,-3.267616823536894088e+01,-3.267647597516561575e+01,-3.267659105754529492e+01,-3.266637782211455487e+01,-1.805378278815329551e+01,-1.094122093546089047e+01,-7.623016498981559641e-01
2.750000000000000000e+02,-3.267658574243935021e+01,-3.264265671174321426e+01,-3.266113562061221387e+01,-3.267659969487378646e+01,-3.267659903052003756e+01,-3.267631080604517990e+01,-3.267652102331415165e+01,-3.267659105910269801e+01,-3.266923710688627125e+01,-1.833194609905648775e+01,-1.106140500110400637e+01,-8.207837472148848956e-01
2.800000000000000000e+02,-3.267658574529160376e+01,-3.264971335385843787e+01,-3.266465091745688198e+01,-3.267659969550067700e+01,-3.267659903022891399e+01,-3.267640785909663492e+01,-3.267654985925140920e+01,-3.267659106066902552e+01,-3.267132620050656300e+01,-1.861146480836312378e+01,-1.118189389177800663e+01,-8.810715670092998941e-01
2.850000000000000000e+02,-3.267658574815814632e+01,-3.265537719356048285e+01,-3.266740368032215258e+01,-3.267659969599361602e+01,-3.267659903001995048e+01,-3.267647333661700060e+01,-3.267656808226844589e+01,-3.267659106224964205e+01,-3.267284317008214600e+01,-1.889230680880968549e+01,-1.130269044092978525e+01,-9.431529970636066684e-01
2.900000000000000000e+02,-3.267658575104611884e+01,-3.265990615317002010e+01,-3.266955040382728725e+01,-3.267659969632403261e+01,-3.267659902997887400e+01,-3.267651710283577415e+01,-3.267657944238883516e+01,-3.267659106384098067e+01,-3.267393784748024643e+01,-1.917443430984011243e+01,-1.142379757447442579e+01,-1.007012600229323152e+00
2.950000000000000000e+02,-3.267658575395552134e+01,-3.266351424399825021e+01,-3.267121759897656830e+01,-3.267659969651334251e+01,-3.267659903005746003e+01,-3.267654607577890857e+01,-3.267658642161671878e+01,-3.267659106544481062e+01,-3.267472281152712554e+01,-1.945780343217705521e+01,-1.154521830240895852e+01,-1.072631751377437936e+00
3.000000000000000000e+02,-3.267658575687564593e+01,-3.266637816124719507e+01,-3.267250703204906870e+01,-3.267659969660800812e+01,-3.267659903019141154e+01,-3.267656506363734792e+01,-3.267659064248218215e+01,-3.267659106705401229e+01,-3.267528208536825218e+01,-1.974236377941271314e+01,-1.166695571112246554e+01,-1.139988793458149630e+00
3.050000000000000000e+02,-3.267658575982255797e+01,-3.266864309786421927e+01,-3.267350016911518651e+01,-3.267659969664372710e+01,-3.267659903032357249e+01,-3.267657737737731338e+01,-3.267659315189496283e+01,-3.267659106868285335e+01,-3.267567796249950618e+01,-2.002805798803629500e+01,-1.178901295518717163e+01,-1.209059210507245963e+00
3.100000000000000000e+02,-3.267658576278375904e+01,-3.267042781533680085e+01,-3.267426191644561584e+01,-3.267659969665801611e+01,-3.267659903042358849e+01,-3.267658527519142098e+01,-3.267659461607502180e+01,-3.267659107031705190e+01,-3.267595631868188377e+01,-2.031482125441561593e+01,-1.191139324976514935e+01,-1.279815815179948579e+00
3.150000000000000000e+02,-3.267658576576817353e+01,-3.267182902484317708e+01,-3.267484374491961319e+01,-3.267659969665265862e+01,-3.267659903049860048e+01,-3.267659028208348104e+01,-3.267659545277992805e+01,-3.267659107196195833e+01,-3.267615071255076487e+01,-2.060258083920476935e+01,-1.203409986291304534e+01,-1.352228948158772370e+00
3.200000000000000000e+02,-3.267658576876509358e+01,-3.267292514118106794e+01,-3.267528628247463729e+01,-3.267659969665444208e+01,-3.267659903053611004e+01,-3.267659341735497947e+01,-3.267659591981999512e+01,-3.267659107361401993e+01,-3.267628552665163966e+01,-2.089125555095440845e+01,-1.215713610850809090e+01,-1.426266687049117854e+00
3.250000000000000000e+02,-3.267658577178166013e+01,-3.267377947537612926e+01,-3.267562145100857407e+01,-3.267659969664908459e+01,-3.267659903055754000e+01,-3.267659535502620116e+01,-3.267659617360144608e+01,-3.267659107528037055e+01,-3.267637835522810263e+01,-2.118075520983278182e+01,-1.228050533845297387e+01,-1.501895062153412397e+00
3.300000000000000000e+02,-3.267658577482323068e+01,-3.267444293142116152e+01,-3.267587421740144293e+01,-3.267659969665444208e+01,-3.267659903056825499e+01,-3.267659653582416013e+01,-3.267659630722901909e+01,-3.267659107695207155e+01,-3.267644180590806258e+01,-2.147098009347212155e+01,-1.240421093574633638e+01,-1.579078276604447328e+00
3.350000000000000000e+02,-3.267658577787015872e+01,-3.267495626970537614e+01,-3.267606401983543662e+01,-3.267659969665444208e+01,-3.267659903057004556e+01,-3.267659724455456427e+01,-3.267659637496348779e+01,-3.267659107863985213e+01,-3.267648484916995244e+01,-2.176182036955869847e+01,-1.252825630757030417e+01,-1.657778928547812392e+00
3.400000000000000000e+02,-3.267658578094387423e+01,-3.267535199577120864e+01,-3.267620592304150051e+01,-3.267659969665444208e+01,-3.267659903057361248e+01,-3.267659766297779100e+01,-3.267659640770464335e+01,-3.267659108033119963e+01,-3.267651382159786522e+01,-2.205315551725934142e+01,-1.265264487782031466e+01,-1.737958233005383768e+00
3.450000000000000000e+02,-3.267658578402830472e+01,-3.267565592758941051e+01,-3.267631154899669355e+01,-3.267659969665979958e+01,-3.267659903057540305e+01,-3.267659790556462696e+01,-3.267659642257319064e+01,-3.267659108203326923e+01,-3.267653316625691673e+01,-2.234485374646425626e+01,-1.277738008079012211e+01,-1.819576241486354773e+00
3.500000000000000000e+02,-3.267658578713238882e+01,-3.267588848908155796e+01,-3.267638982267215653e+01,-3.267659969665622555e+01,-3.267659903057361248e+01,-3.267659804340009089e+01,-3.267659642874921389e+01,-3.267659108374962074e+01,-3.267654597501510949e+01,-2.263677141805981918e+01,-1.290246535400600436e+01,-1.902592057191862862e+00
3.550000000000000000e+02,-3.267658579025432886e+01,-3.267606577249982536e+01,-3.267644756631269587e+01,-3.267659969666158304e+01,-3.267659903057004556e+01,-3.267659811995927299e+01,-3.267659643096922650e+01,-3.267659108547312030e+01,-3.267655438281622793e+01,-2.292875247782138715e+01,-1.302790413147052284e+01,-1.986964044284059483e+00
3.600000000000000000e+02,-3.267658579339055080e+01,-3.267620040639528867e+01,-3.267648997073749939e+01,-3.267659969665622555e+01,-3.267659903057182902e+01,-3.267659816138760931e+01,-3.267659643155325000e+01,-3.267659108720733485e+01,-3.267655985210276981e+01,-2.322062791111379809e+01,-1.315369983729864600e+01,-2.072650029635259461e+00
3.650000000000000000e+02,-3.267658579654285944e+01,-3.267630226153602280e+01,-3.267652096707362830e+01,-3.267659969665979958e+01,-3.267659903057361248e+01,-3.267659818313229891e+01,-3.267659643157467997e+01,-3.267659108894333997e+01,-3.267656337642472408e+01,-2.351221523357647669e+01,-1.327985587871622641e+01,-2.159607495655809117e+00
3.700000000000000000e+02,-3.267658579971480748e+01,-3.267637902223591340e+01,-3.267654351847701832e+01,-3.267659969665622555e+01,-3.267659903057540305e+01,-3.267659819413235311e+01,-3.267659643147109705e+01,-3.267659109069897738e+01,-3.267656562505881368e+01,-2.380331803192198947e+01,-1.340637563980192404e+01,-2.247793763386236154e+00
3.750000000000000000e+02,-3.267658580290103743e+01,-3.267643664663885517e+01,-3.267655984788246570e+01,-3.267659969665622555e+01,-3.267659903057540305e+01,-3.267659819945109234e+01,-3.267659643139430159e+01,-3.267659109245641247e+01,-3.267656704489751718e+01,-2.409372556997819004e+01,-1.353326247475684418e+01,-2.337166164615123165e+00
3.800000000000000000e+02,-3.267658580609978003e+01,-3.267647973585244614e+01,-3.267657161497341889e+01,-3.267659969665979958e+01,-3.267659903057540305e+01,-3.267659820186935349e+01,-3.267659643136929049e+01,-3.267659109422456254e+01,-3.267656793158901962e+01,-2.438321248349475923e+01,-1.366051970124418879e+01,-2.427682202674174672e+00
3.850000000000000000e+02,-3.267658580931994550e+01,-3.267651182863704662e+01,-3.267658005288977563e+01,-3.267659969665979958e+01,-3.267659903057182902e+01,-3.267659820288023553e+01,-3.267659643138179604e+01,-3.267659109601056855e+01,-3.267656847889788452e+01,-2.467153858102252428e+01,-1.378815059429461343e+01,-2.519299701298427951e+00
3.900000000000000000e+02,-3.267658581255440708e+01,-3.267653563558217655e+01,-3.267658607340071342e+01,-3.267659969665979958e+01,-3.267659903057540305e+01,-3.267659820324637110e+01,-3.267659643142108905e+01,-3.267659109779479820e+01,-3.267656881254050205e+01,-2.495844877788908889e+01,-1.391615837943753142e+01,-2.611976941246504147e+00
3.950000000000000000e+02,-3.267658581580136712e+01,-3.267655322443501831e+01,-3.267659034729243928e+01,-3.267659969665622555e+01,-3.267659903057361248e+01,-3.267659820334817056e+01,-3.267659643146216553e+01,-3.267659109958973573e+01,-3.267656901321723240e+01,-2.524367318821129658e+01,-1.404454622600632874e+01,-2.705672784733470948e+00
4.000000000000000000e+02,-3.267658581906261617e+01,-3.267656616600565656e+01,-3.267659336560712546e+01,-3.267659969665801611e+01,-3.267659903057896997e+01,-3.267659820335531862e+01,-3.267659643150324200e+01,-3.267659110139538825e+01,-3.267656913218090864e+01,-2.552692740196947696e+01,-1.417331724106108481e+01,-2.800346787342302246e+00
4.050000000000000000e+02,-3.267658582234351172e+01,-3.267657564866569686e+01,-3.267659548598901154e+01,-3.267659969665979958e+01,-3.267659903057718651e+01,-3.267659820333924614e+01,-3.267659643153539406e+01,-3.267659110320818883e+01,-3.267656920160451506e+01,-2.580791297647766669e+01,-1.430247446265826561e+01,-2.895959298083957911e+00
4.100000000000000000e+02,-3.267658582564047975e+01,-3.267658256765623292e+01,-3.267659696755310961e+01,-3.267659969665801611e+01,-3.267659903057718651e+01,-3.267659820332495713e+01,-3.267659643155860749e+01,-3.267659110503170439e+01,-3.267656924141266472e+01,-2.608631816956517824e+01,-1.443202085278859848e+01,-2.992471547500207052e+00
4.150000000000000000e+02,-3.267658582894816277e+01,-3.267658759453595252e+01,-3.267659799707451640e+01,-3.267659969666337361e+01,-3.267659903057718651e+01,-3.267659820331959963e+01,-3.267659643157467997e+01,-3.267659110686236090e+01,-3.267656926380732330e+01,-2.636181894264545633e+01,-1.456195929152328716e+01,-3.089845724267097360e+00
4.200000000000000000e+02,-3.267658583227370883e+01,-3.267659123095248930e+01,-3.267659870847345616e+01,-3.267659969665801611e+01,-3.267659903057540305e+01,-3.267659820332316656e+01,-3.267659643158539495e+01,-3.267659110870195605e+01,-3.267656927612357975e+01,-2.663408025943859769e+01,-1.469229256928820959e+01,-3.188045040942848019e+00
4.250000000000000000e+02,-3.267658583561176044e+01,-3.267659384995876337e+01,-3.267659919721391759e+01,-3.267659969666158304e+01,-3.267659903057718651e+01,-3.267659820333388154e+01,-3.267659643159254301e+01,-3.267659111055225907e+01,-3.267656928273892447e+01,-2.690275769913711201e+01,-1.482302338097112049e+01,-3.287033789140148876e+00
4.300000000000000000e+02,-3.267658583896230340e+01,-3.267659572780595312e+01,-3.267659953101607329e+01,-3.267659969666515707e+01,-3.267659903057718651e+01,-3.267659820333567211e+01,-3.267659643159611704e+01,-3.267659111240613612e+01,-3.267656928617876133e+01,-2.716749940264148933e+01,-1.495415431829567332e+01,-3.386777384969200000e+00
4.350000000000000000e+02,-3.267658584233249996e+01,-3.267659706813234521e+01,-3.267659975761283420e+01,-3.267659969666158304e+01,-3.267659903057540305e+01,-3.267659820334281306e+01,-3.267659643159969107e+01,-3.267659111426894469e+01,-3.267656928791475224e+01,-2.742794835876517112e+01,-1.508568786337890977e+01,-3.487242405046391269e+00
4.400000000000000000e+02,-3.267658584571162805e+01,-3.267659802039268158e+01,-3.267659991047943890e+01,-3.267659969665979958e+01,-3.267659903057718651e+01,-3.267659820334996112e+01,-3.267659643160325800e+01,-3.267659111614782574e+01,-3.267656928874524169e+01,-2.768374502807248305e+01,-1.521762638131587764e+01,-3.588396614036335475e+00
4.450000000000000000e+02,-3.267658584910861208e+01,-3.267659869377099824e+01,-3.267660001294477468e+01,-3.267659969666158304e+01,-3.267659903057540305e+01,-3.267659820335352805e+01,-3.267659643159790051e+01,-3.267659111802670679e+01,-3.267656928912208514e+01,-2.793453029396585663e+01,-1.534997211278847651e+01,-3.690208984144827564e+00
4.500000000000000000e+02,-3.267658585251987802e+01,-3.267659916766970696e+01,-3.267660008117938730e+01,-3.267659969666337361e+01,-3.267659903057718651e+01,-3.267659820335531862e+01,-3.267659643160147454e+01,-3.267659111991272880e+01,-3.267656928928283122e+01,-2.817994871572557258e+01,-1.548272716739505483e+01,-3.792649707376527957e+00
4.550000000000000000e+02,-3.267658585594008969e+01,-3.267659949955367438e+01,-3.267660012630657462e+01,-3.267659969665979958e+01,-3.267659903057896997e+01,-3.267659820335710208e+01,-3.267659643160325800e+01,-3.267659112181483039e+01,-3.267656928933462268e+01,-2.841965204186532645e+01,-1.561589351523619129e+01,-3.895690201025643340e+00
4.600000000000000000e+02,-3.267658585937636673e+01,-3.267659973083872416e+01,-3.267660015594009337e+01,-3.267659969666515707e+01,-3.267659903057540305e+01,-3.267659820335352805e+01,-3.267659643160147454e+01,-3.267659112371693197e+01,-3.267656928935247862e+01,-2.865330293108712922e+01,-1.574947298016700614e+01,-3.999303107257901058e+00
4.650000000000000000e+02,-3.267658586282693278e+01,-3.267659989119050579e+01,-3.267660017526117855e+01,-3.267659969666515707e+01,-3.267659903057718651e+01,-3.267659820336067611e+01,-3.267659643160325800e+01,-3.267659112562439105e+01,-3.267656928935605265e+01,-2.888057881539015170e+01,-1.588346723122135629e+01,-4.103462287206777859e+00
4.700000000000000000e+02,-3.267658586629713824e+01,-3.267660000178754842e+01,-3.267660018775612230e+01,-3.267659969665622555e+01,-3.267659903057896997e+01,-3.267659820336067611e+01,-3.267659643160147454e+01,-3.267659112754970607e+01,-3.267656928935426919e+01,-2.910117581764246708e+01,-1.601787777504935661e+01,-4.208142810348189045e+00
4.750000000000000000e+02,-3.267658586977270829e+01,-3.267660007767165808e+01,-3.267660019578425334e+01,-3.267659969666158304e+01,-3.267659903057718651e+01,-3.267659820335710208e+01,-3.267659643159969107e+01,-3.267659112947859512e+01,-3.267656928935247862e+01,-2.931481263447481922e+01,-1.615270594772472279e+01,-4.313320939417355504e+00
4.800000000000000000e+02,-3.267658587326614139e+01,-3.267660012944816827e+01,-3.267660020089225270e+01,-3.267659969666337361e+01,-3.267659903057718651e+01,-3.267659820336067611e+01,-3.267659643159969107e+01,-3.267659113141463223e+01,-3.267656928935247862e+01,-2.952123428172585662e+01,-1.628795290607534341e+01,-4.418974111945575878e+00
4.850000000000000000e+02,-3.267658587676849891e+01,-3.267660016458082595e+01,-3.267660020410885835e+01,-3.267659969666337361e+01,-3.267659903057718651e+01,-3.267659820335531862e+01,-3.267659643160325800e+01,-3.267659113335602683e+01,-3.267656928934712113e+01,-2.972021559310067573e+01,-1.642361961947645810e+01,-4.525080918231776828e+00
4.900000000000000000e+02,-3.267658588028157141e+01,-3.267660018828835433e+01,-3.267660020612705551e+01,-3.267659969665979958e+01,-3.267659903057718651e+01,-3.267659820336067611e+01,-3.267659643159790051e+01,-3.267659113530455528e+01,-3.267656928935069516e+01,-2.991156437245934541e+01,-1.655970686069031572e+01,-4.631621076800142234e+00
4.950000000000000000e+02,-3.267658588382143847e+01,-3.267660020418744438e+01,-3.267660020737368853e+01,-3.267659969665979958e+01,-3.267659903057896997e+01,-3.267659820335888554e+01,-3.267659643159969107e+01,-3.267659113726559639e+01,-3.267656928935247862e+01,-3.009512409076882022e+01,-1.669621519667273191e+01,-4.738575407513641480e+00
5.000000000000000000e+02,-3.267658588736308900e+01,-3.267660021478385346e+01,-3.267660020814167865e+01,-3.267659969666158304e+01,-3.267659903057896997e+01,-3.267659820335710208e+01,-3.267659643160147454e+01,-3.267659113923198788e+01,-3.267656928935605265e+01,-3.027077604603856287e+01,-1.683314497992240888e+01,-4.845925802575530739e+00


==> data/trajectories_2x1_2x1_cost.csv <==
Iteration,Proxy_Cost_dB,Best_1_Cost_dB,Best_2_Cost_dB,Best_4_Cost_dB,Best_8_Cost_dB,Best_16_Cost_dB,Best_32_Cost_dB,Best_64_Cost_dB,Best_128_Cost_dB,Best_256_Cost_dB,Best_512_Cost_dB,Best_1024_Cost_dB
0.000000000000000000e+00,-1.084600083116557201e+01,-1.179464524975034223e+01,-1.723572753456630524e+00,5.463084678967624619e-01,1.296642911927054775e-01,5.483600909130971202e-01,6.713011211516828336e-01,-4.846689057662137756e+00,-8.117012848860280627e+00,-1.030893140337719061e+00,-1.469238066215548422e+00,7.447387492811220477e-01
5.000000000000000000e+00,-1.223496751258779014e+01,-1.301240096501828702e+01,-2.425993175535997359e+00,3.667439008376436327e-01,-1.164301031803110370e-01,3.883763374800415225e-01,5.625402427984269593e-01,-5.817772885222027845e+00,-1.010901781515541131e+01,-1.458949649332963450e+00,-1.876207785672272532e+00,7.259119168327008431e-01
1.000000000000000000e+01,-1.273741733435004164e+01,-1.292381399966563471e+01,-3.187501061030302729e+00,9.079545778156569713e-02,-4.536047824779184667e-01,1.513995303264571435e-01,3.832787129836934814e-01,-6.717331898900162024e+00,-1.196306023102224003e+01,-2.001709194770449507e+00,-2.295192524148516711e+00,7.017729851619537440e-01
1.500000000000000000e+01,-1.264876079448688273e+01,-1.308794620236318096e+01,-3.946687628712546303e+00,-3.200403051292003420e-01,-9.119268729184950573e-01,-1.905557670770010037e-01,1.060804268386844884e-01,-7.397854345909181006e+00,-1.282865580074519585e+01,-2.684210913350536742e+00,-2.697094511959233110e+00,6.794066119378947555e-01
2.000000000000000000e+01,-1.270251365796251619e+01,-1.327296404455641010e+01,-4.652217776128969362e+00,-9.174141519282402735e-01,-1.525201461048866447e+00,-6.736088532499882042e-01,-3.048256866139993360e-01,-7.787401990340661939e+00,-1.276549963980319191e+01,-3.525081122684733614e+00,-3.045216984243939606e+00,6.644208894762483331e-01
2.500000000000000000e+01,-1.290099126684700792e+01,-1.329897908175595056e+01,-5.276324459087236463e+00,-1.767432729284099668e+00,-2.322125006198100028e+00,-1.341423656134760334e+00,-8.941179436454510521e-01,-7.977357355202610023e+00,-1.274035275730576799e+01,-4.517115244354747539e+00,-3.310806223807353899e+00,6.581464538773279527e-01
3.000000000000000000e+01,-1.301600435865654859e+01,-1.338538015666537362e+01,-5.797453290736837239e+00,-2.948811478564140387e+00,-3.304174532946078990e+00,-2.241258043817067946e+00,-1.717287384595359567e+00,-8.132891256505468291e+00,-1.300777779626635322e+01,-5.591543515148069687e+00,-3.490015090804538644e+00,6.573753997492397527e-01
3.500000000000000000e+01,-1.305865340111175144e+01,-1.344135999405292026e+01,-6.221635572239263112e+00,-4.540660325244755491e+00,-4.402890351726650664e+00,-3.411918675368265319e+00,-2.831608746174040014e+00,-8.335110737175988049e+00,-1.326886335831455277e+01,-6.582714996606328306e+00,-3.606878378437451182e+00,6.581710203631541134e-01
4.000000000000000000e+01,-1.312853807746719426e+01,-1.346089110185038251e+01,-6.583331138332226828e+00,-6.577242077468943293e+00,-5.436087754883235590e+00,-4.853563118232942841e+00,-4.275777827856701130e+00,-8.561143059406632005e+00,-1.334614045862105058e+01,-7.274397440421791927e+00,-3.696564204936230613e+00,6.584933660998342209e-01
4.500000000000000000e+01,-1.320543339029481800e+01,-1.349130361951336710e+01,-6.921295504228003104e+00,-8.911923490525502700e+00,-6.164554763472257726e+00,-6.466420175018201988e+00,-6.021227894647910084e+00,-8.764716806474643462e+00,-1.335182096590640910e+01,-7.585094329601948182e+00,-3.784714112404327757e+00,6.580135828265081255e-01
5.000000000000000000e+01,-1.325403236954451280e+01,-1.350030417119110737e+01,-7.258018285681213655e+00,-1.097373272236003494e+01,-6.511104350586926159e+00,-7.981506371099018615e+00,-7.860941931652670078e+00,-8.937438152866789665e+00,-1.339299679092570194e+01,-7.663826950919643721e+00,-3.879666850861888783e+00,6.572889042227127998e-01
5.500000000000000000e+01,-1.329534622852379222e+01,-1.350655007271877750e+01,-7.596295994976076216e+00,-1.198883532223665682e+01,-6.645768002900953597e+00,-9.039075684485629480e+00,-9.347565123521068386e+00,-9.100536959264061920e+00,-1.344296273128411379e+01,-7.714162974685349283e+00,-3.977963537712432718e+00,6.568891496812195863e-01
6.000000000000000000e+01,-1.333734328335523500e+01,-1.350992222975311918e+01,-7.928338952584957688e+00,-1.206483365462160684e+01,-6.771081356853784428e+00,-9.519094345892343156e+00,-1.010702273786608885e+01,-9.267821142509658827e+00,-1.346150531634544123e+01,-7.827528562402187085e+00,-4.073893497960266785e+00,6.568722894645282473e-01
6.500000000000000000e+01,-1.336917652268631684e+01,-1.350950485798106548e+01,-8.246931991175490140e+00,-1.192562332207428000e+01,-6.965656622139270837e+00,-9.653149732219270973e+00,-1.029775125915488765e+01,-9.435374976583032591e+00,-1.346443804587993753e+01,-7.990301392263674529e+00,-4.165353537713726517e+00,6.569487094556979434e-01
7.000000000000000000e+01,-1.339376228612507980e+01,-1.351026549620993222e+01,-8.550850835665071870e+00,-1.193794817648540452e+01,-7.210158422519482357e+00,-9.714405689302136437e+00,-1.032766258351575672e+01,-9.596426167824166242e+00,-1.347186750495413321e+01,-8.157141636075822433e+00,-4.253947673577073374e+00,6.569392745807265399e-01
7.500000000000000000e+01,-1.341481808362986428e+01,-1.350973146103703293e+01,-8.843233858044358797e+00,-1.211840746756955589e+01,-7.459378792019824012e+00,-9.827259241905732523e+00,-1.042211211802015924e+01,-9.751288344788806128e+00,-1.347854668583249094e+01,-8.301901510710298027e+00,-4.342076008923402064e+00,6.568825768454846781e-01
8.000000000000000000e+01,-1.343039997968904764e+01,-1.351003213275255987e+01,-9.127234983554101788e+00,-1.236400493024309455e+01,-7.687416619745123469e+00,-1.000021050539728229e+01,-1.061240594517649427e+01,-9.903094514438436136e+00,-1.347962115179873344e+01,-8.426544727306957583e+00,-4.430795366679502578e+00,6.568484801562558539e-01
8.500000000000000000e+01,-1.344181545841990300e+01,-1.351004718609330268e+01,-9.403650065316345064e+00,-1.257749901331996867e+01,-7.895448927727201749e+00,-1.019733351690639900e+01,-1.084782081101315576e+01,-1.005226366911388958e+01,-1.347968830269086205e+01,-8.544498071121363836e+00,-4.519837421694723467e+00,6.568439119665542281e-01
9.000000000000000000e+01,-1.345048293536651585e+01,-1.351028095151674080e+01,-9.671535464107698488e+00,-1.272066143571915475e+01,-8.096343644809170570e+00,-1.038388656628024620e+01,-1.107119128776422379e+01,-1.019759051871974265e+01,-1.348066836880201080e+01,-8.664644125436208100e+00,-4.608685763755985043e+00,6.568474568834371530e-01
9.500000000000000000e+01,-1.345639958544180459e+01,-1.351039556237033246e+01,-9.929876313781459629e+00,-1.280924163059176557e+01,-8.299101754533531050e+00,-1.054492203853028798e+01,-1.125405746269950669e+01,-1.033887896564912978e+01,-1.348098997928705245e+01,-8.787675134388740261e+00,-4.697242295422141112e+00,6.568454787038056075e-01
1.000000000000000000e+02,-1.346039577771110984e+01,-1.351050430798045987e+01,-1.017839002487237110e+01,-1.287562239226508964e+01,-8.504648651825094774e+00,-1.068358389675981357e+01,-1.140037280823739607e+01,-1.047665072124109287e+01,-1.348080288521058989e+01,-8.910572142768099724e+00,-4.785718276652389136e+00,6.568391727748137399e-01
1.050000000000000000e+02,-1.346305398809369613e+01,-1.351055166882420977e+01,-1.041722929063755032e+01,-1.294021123925453409e+01,-8.709790103927955940e+00,-1.081006235703471674e+01,-1.152957313168588449e+01,-1.061097887022585518e+01,-1.348087305441145389e+01,-9.031298322686694746e+00,-4.874281593362935538e+00,6.568349438266812834e-01
1.100000000000000000e+02,-1.346465890005348953e+01,-1.351058337564776046e+01,-1.064644393629940211e+01,-1.300663608568261509e+01,-8.911926039714485270e+00,-1.093233013434966239e+01,-1.165600211585019608e+01,-1.074162347840039011e+01,-1.348097047311637375e+01,-9.149969276907720328e+00,-4.962940538391213074e+00,6.568335454703071452e-01
1.150000000000000000e+02,-1.346562479577163529e+01,-1.351059953989626372e+01,-1.086583870333660684e+01,-1.307027905871211360e+01,-9.110589917095326840e+00,-1.105320627238643283e+01,-1.178184695507325230e+01,-1.086854066461391888e+01,-1.348094526608591082e+01,-9.267514184134336475e+00,-5.051651033476998620e+00,6.568320551141026975e-01
1.200000000000000000e+02,-1.346616539803583201e+01,-1.351061777675976749e+01,-1.107515651881816510e+01,-1.312689246873438087e+01,-9.306381290909998327e+00,-1.117199362173628785e+01,-1.190360229240385337e+01,-1.099180086542981982e+01,-1.348096011544845041e+01,-9.384368036877525299e+00,-5.140411073931069552e+00,6.568296990086880394e-01
1.250000000000000000e+02,-1.346643907867570711e+01,-1.351063551671546747e+01,-1.127423845298725524e+01,-1.317571026692842828e+01,-9.499606929009306810e+00,-1.128716725553091393e+01,-1.201869390944226801e+01,-1.111138752927406337e+01,-1.348099740783404954e+01,-9.500337037441363819e+00,-5.229248304562686300e+00,6.568272855188789228e-01
1.300000000000000000e+02,-1.346657525141688616e+01,-1.351065689484210353e+01,-1.146302089517968170e+01,-1.321823142990194278e+01,-9.689930420914427245e+00,-1.139793837648708319e+01,-1.212684096043805049e+01,-1.122725845167270364e+01,-1.348100376829362546e+01,-9.615104211637017784e+00,-5.318175377198926412e+00,6.568251073798587747e-01
1.350000000000000000e+02,-1.346663101257200346e+01,-1.351067766460294095e+01,-1.164147050580052145e+01,-1.325608872018111128e+01,-9.876770021273566513e+00,-1.150440455399928297e+01,-1.222885561368151563e+01,-1.133941846461037883e+01,-1.348101147725447291e+01,-9.728549672636162882e+00,-5.407183200271925116e+00,6.568229480148457533e-01
1.400000000000000000e+02,-1.346665242530878537e+01,-1.351069946081614503e+01,-1.180956644704762226e+01,-1.329007557350653279e+01,-1.005968564890163286e+01,-1.160702126218401808e+01,-1.232549248328193769e+01,-1.144788015684126314e+01,-1.348102315647434146e+01,-9.840694521043381826e+00,-5.496259785320693148e+00,6.568206210272311552e-01
1.450000000000000000e+02,-1.346666022166412446e+01,-1.351072031415853658e+01,-1.196732824157716912e+01,-1.332035530196578677e+01,-1.023842687127961426e+01,-1.170613719328980906e+01,-1.241705741968271148e+01,-1.155264348823242138e+01,-1.348102686875414413e+01,-9.951541984829004761e+00,-5.585398900337326111e+00,6.568181583122587597e-01
1.500000000000000000e+02,-1.346666346957313110e+01,-1.351074165430556562e+01,-1.211483820271095269e+01,-1.334699631355784177e+01,-1.041279691141932595e+01,-1.180186696826159576e+01,-1.250355304827253633e+01,-1.165371789880983755e+01,-1.348103020361282489e+01,-1.006103147768253869e+01,-5.674594801906525099e+00,6.568156370538252853e-01
1.550000000000000000e+02,-1.346666759030800797e+01,-1.351076290427081439e+01,-1.225224023391507977e+01,-1.337023959913627102e+01,-1.058256457153509089e+01,-1.189419226467120794e+01,-1.258494535098691713e+01,-1.175112562296330943e+01,-1.348103443850294170e+01,-1.016908541471789817e+01,-5.763838159560082275e+00,6.568130330617726331e-01
1.600000000000000000e+02,-1.346667255818138287e+01,-1.351078476375985460e+01,-1.237973127900360915e+01,-1.339045685042760958e+01,-1.074747928201897196e+01,-1.198309038971053653e+01,-1.266129970713400610e+01,-1.184489236124901623e+01,-1.348103713687351046e+01,-1.027564683060065676e+01,-5.853117798063132149e+00,6.568103096958560760e-01
1.650000000000000000e+02,-1.346667870381599386e+01,-1.351080699415323139e+01,-1.249755858167274347e+01,-1.340801838073818431e+01,-1.090731644470344364e+01,-1.206858654382319607e+01,-1.273276906118938179e+01,-1.193504889026554672e+01,-1.348104008235925910e+01,-1.038067427725901481e+01,-5.942422568464262866e+00,6.568074696976555771e-01
1.700000000000000000e+02,-1.346668535071164285e+01,-1.351082974149795213e+01,-1.260601975316497381e+01,-1.342322886557546369e+01,-1.106189326867817080e+01,-1.215073937240816626e+01,-1.279953166638310158e+01,-1.202163393748605458e+01,-1.348104333120292608e+01,-1.048412467525723635e+01,-6.031740798624029232e+00,6.568045175212020581e-01
1.750000000000000000e+02,-1.346669211578135616e+01,-1.351085291896371032e+01,-1.270545943814553169e+01,-1.343634027188437052e+01,-1.121105815121080873e+01,-1.222961089665728984e+01,-1.286175548560362536e+01,-1.210469222289460944e+01,-1.348104634944540337e+01,-1.058594984690069118e+01,-6.121059612538384265e+00,6.568014464512622608e-01
1.800000000000000000e+02,-1.346669882734679291e+01,-1.351087652619973944e+01,-1.279626257917014698e+01,-1.344758379416385807e+01,-1.135468067893185484e+01,-1.230525290633048385e+01,-1.291960037268476036e+01,-1.218427381842938928e+01,-1.348104952611450358e+01,-1.068610262236296293e+01,-6.210365340086307029e+00,6.567982478202569752e-01
1.850000000000000000e+02,-1.346670535507544564e+01,-1.351090057113596465e+01,-1.287884722178749541e+01,-1.345718260216250250e+01,-1.149265281724863996e+01,-1.237771060860053041e+01,-1.297323286109282492e+01,-1.226043485118250409e+01,-1.348105276920052731e+01,-1.078454023328550271e+01,-6.299644017072135505e+00,6.567949168529897408e-01
1.900000000000000000e+02,-1.346671176100103828e+01,-1.351092504655149540e+01,-1.295365783416872674e+01,-1.346534659059251027e+01,-1.162489418682165976e+01,-1.244703077013807757e+01,-1.302283301053106790e+01,-1.233323701243111614e+01,-1.348105599423392853e+01,-1.088122291202503078e+01,-6.388881388533783401e+00,6.567914496201349150e-01
1.950000000000000000e+02,-1.346671807114576502e+01,-1.351094997092103078e+01,-1.302115844813775070e+01,-1.347226497367036302e+01,-1.175135398962389566e+01,-1.251326564571925637e+01,-1.306859122177050203e+01,-1.240274692764665332e+01,-1.348105929038257500e+01,-1.097611224193722634e+01,-6.478062825311420525e+00,6.567878399066250372e-01
2.000000000000000000e+02,-1.346672435900283560e+01,-1.351097534023498348e+01,-1.308182541472129934e+01,-1.347810494658951086e+01,-1.187200960467336230e+01,-1.257647234654873714e+01,-1.311070232822594406e+01,-1.246903596029167893e+01,-1.348106261989379462e+01,-1.106917138172885551e+01,-6.567173394762068739e+00,6.567840811940643952e-01
2.050000000000000000e+02,-1.346673066361357129e+01,-1.351100115958686843e+01,-1.313614032254397479e+01,-1.348301455467062659e+01,-1.198686496242330790e+01,-1.263671101436299971e+01,-1.314936214513894797e+01,-1.253217981343853893e+01,-1.348106598502933728e+01,-1.116036584276653798e+01,-6.656197927740180376e+00,6.567801673661064488e-01
2.100000000000000000e+02,-1.346673701780860988e+01,-1.351102742895090003e+01,-1.318458352000244815e+01,-1.348712552970952672e+01,-1.209594984254135852e+01,-1.269404403591462938e+01,-1.318476650115071180e+01,-1.259225803163271706e+01,-1.348106940269186182e+01,-1.124966365099328947e+01,-6.745121023437194552e+00,6.567760918827783012e-01
2.150000000000000000e+02,-1.346674343759599068e+01,-1.351105414938935390e+01,-1.322762831426888752e+01,-1.349055460680609642e+01,-1.219931924420113134e+01,-1.274853630067992860e+01,-1.321711071121339742e+01,-1.264935360227082306e+01,-1.348107286228442092e+01,-1.133703518201093097e+01,-6.833927075283719788e+00,6.567718476725560306e-01
2.200000000000000000e+02,-1.346674992967686002e+01,-1.351108132361022740e+01,-1.326573586162182750e+01,-1.349340418627530980e+01,-1.229705210665793302e+01,-1.280025560883192526e+01,-1.324658840364370604e+01,-1.270355251321706547e+01,-1.348107636830662770e+01,-1.142245319616435673e+01,-6.922600324275750339e+00,6.567674273320301959e-01
2.250000000000000000e+02,-1.346675649627736071e+01,-1.351110895351791008e+01,-1.329935084073158258e+01,-1.349576330059558948e+01,-1.238924952516040179e+01,-1.284927271701570106e+01,-1.327338995928075960e+01,-1.275494327451984056e+01,-1.348107992110348441e+01,-1.150589304105062993e+01,-7.011124894732572166e+00,6.567628231690052498e-01
2.300000000000000000e+02,-1.346676313609546760e+01,-1.351113704194096954e+01,-1.332889797069414506e+01,-1.349770897264415126e+01,-1.247603283296275833e+01,-1.289566109313467202e+01,-1.329770113761739836e+01,-1.280361646903911854e+01,-1.348108351839897523e+01,-1.158733279377285186e+01,-7.099484810774431054e+00,6.567580270649991947e-01
2.350000000000000000e+02,-1.346676984792058818e+01,-1.351116559152194441e+01,-1.335477934883855866e+01,-1.349930760979268030e+01,-1.255754163819192293e+01,-1.293949662784271304e+01,-1.331970207835501085e+01,-1.284966430677473070e+01,-1.348108716148717967e+01,-1.166675331951525330e+01,-7.187664012230535526e+00,6.567530304613564685e-01
2.400000000000000000e+02,-1.346677662997168312e+01,-1.351119460494183500e+01,-1.337737254511333518e+01,-1.350061621766864661e+01,-1.263393173674014669e+01,-1.298085741151049533e+01,-1.333956654608612169e+01,-1.289318018283401024e+01,-1.348109084937547486e+01,-1.174413833224048354e+01,-7.275646370667475438e+00,6.567478243743398725e-01
2.450000000000000000e+02,-1.346678348116292412e+01,-1.351122408521944251e+01,-1.339702939080899213e+01,-1.350168346196145563e+01,-1.270537289436069628e+01,-1.301982353941306414e+01,-1.335746128113914821e+01,-1.293425825520301942e+01,-1.348109458184725895e+01,-1.181947447854816424e+01,-7.363415703015548708e+00,6.567423993600445264e-01
2.500000000000000000e+02,-1.346679040041867736e+01,-1.351125403545573533e+01,-1.341407539088785938e+01,-1.350255066082743127e+01,-1.277204657993430104e+01,-1.305647688351930924e+01,-1.337354544215646079e+01,-1.297299303825979422e+01,-1.348109835884951835e+01,-1.189275141096763022e+01,-7.450955785685259514e+00,6.567367454857752085e-01
2.550000000000000000e+02,-1.346679738701621787e+01,-1.351128445898379127e+01,-1.342880967629563393e+01,-1.350325272731962301e+01,-1.283414372442684481e+01,-1.309090081670275119e+01,-1.338797018229189995e+01,-1.300947901494874515e+01,-1.348110218000467952e+01,-1.196396183968499294e+01,-7.538250369398486583e+00,6.567308523039141477e-01
2.600000000000000000e+02,-1.346680444020540435e+01,-1.351131535928001526e+01,-1.344150540711566144e+01,-1.350381903414090523e+01,-1.289186253804628635e+01,-1.312317990834988635e+01,-1.340087837434317741e+01,-1.304381027367102774e+01,-1.348110604521598255e+01,-1.203310157248247236e+01,-7.625283191556038176e+00,6.567247088241711106e-01
2.650000000000000000e+02,-1.346681155925231010e+01,-1.351134674006162761e+01,-1.345241054261191138e+01,-1.350427418345964092e+01,-1.294540640823573341e+01,-1.315339961001960489e+01,-1.341240446597616476e+01,-1.307608016987332711e+01,-1.348110995429333769e+01,-1.210016954622755136e+01,-7.712037986288432734e+00,6.567183034936330266e-01
2.700000000000000000e+02,-1.346681874347853380e+01,-1.351137860512024602e+01,-1.346174889901881855e+01,-1.350463868637733889e+01,-1.299498190719112856e+01,-1.318164593724760358e+01,-1.342267443884393963e+01,-1.310638101340607165e+01,-1.348111390700578838e+01,-1.216516784338386614e+01,-7.798498493829203682e+00,6.567116241502701790e-01
2.750000000000000000e+02,-1.346682599211848519e+01,-1.351141095849619056e+01,-1.346972142096268854e+01,-1.350492956483406282e+01,-1.304079693784472127e+01,-1.320800514686994021e+01,-1.343180585739122179e+01,-1.313480378316264030e+01,-1.348111790313145875e+01,-1.222810169153245496e+01,-7.884648469197001575e+00,6.567046580056385974e-01
2.800000000000000000e+02,-1.346683330446849780e+01,-1.351144380438579873e+01,-1.347650760170012241e+01,-1.350516088288965122e+01,-1.308305903658203384e+01,-1.323256341342277942e+01,-1.343990799869024322e+01,-1.316143786865539944e+01,-1.348112194252855822e+01,-1.228897944673506260e+01,-7.970471690883864646e+00,6.566973915964602337e-01
2.850000000000000000e+02,-1.346684067977047405e+01,-1.351147714714738335e+01,-1.348226699498684944e+01,-1.350534421058893741e+01,-1.312197384357372343e+01,-1.325540650922627250e+01,-1.344708205273794022e+01,-1.318637083957595735e+01,-1.348112602501006840e+01,-1.234781256193300081e+01,-8.055951969409827385e+00,6.566898107590292133e-01
2.900000000000000000e+02,-1.346684811729377529e+01,-1.351151099132955657e+01,-1.348714077154448354e+01,-1.350548902537860485e+01,-1.315774374672467317e+01,-1.327661949407985809e+01,-1.345342138127051967e+01,-1.320968824252816276e+01,-1.348113015043575302e+01,-1.240461553954355978e+01,-8.141073155977020193e+00,6.566819005857287284e-01
2.950000000000000000e+02,-1.346685561637605844e+01,-1.351154534163838150e+01,-1.349125328033556492e+01,-1.350560305674653527e+01,-1.319056670231998041e+01,-1.329628641820861645e+01,-1.345901182206911528e+01,-1.323147342469188459e+01,-1.348113431861537315e+01,-1.245940586810383977e+01,-8.225819150232688060e+00,6.566736453809625118e-01
3.000000000000000000e+02,-1.346686317626526019e+01,-1.351158020298965035e+01,-1.349471358333266657e+01,-1.350569258158093966e+01,-1.322063523051049749e+01,-1.331449004066086239e+01,-1.346393202848381776e+01,-1.325180738330525898e+01,-1.348113852942932134e+01,-1.251220394363494748e+01,-8.310173908256896169e+00,6.566650286276780601e-01
3.050000000000000000e+02,-1.346687079634025785e+01,-1.351161558044202948e+01,-1.349761693895488790e+01,-1.350576267526134089e+01,-1.324813558021581628e+01,-1.333131156555109165e+01,-1.346825383523056807e+01,-1.327076864010073010e+01,-1.348114278269211752e+01,-1.256303297624920390e+01,-8.394121450421554442e+00,6.566560329250190620e-01
3.100000000000000000e+02,-1.346687847586999354e+01,-1.351165147927864574e+01,-1.350004621632628066e+01,-1.350581742442222932e+01,-1.327324705483840184e+01,-1.334683039868326304e+01,-1.347204264170727583e+01,-1.328843313937028014e+01,-1.348114707831250492e+01,-1.261191888298155916e+01,-8.477645869455427530e+00,6.566466399600595638e-01
3.150000000000000000e+02,-1.346688621423981758e+01,-1.351168790493334093e+01,-1.350207322671839627e+01,-1.350586010548789062e+01,-1.329614148853389821e+01,-1.336112392602055543e+01,-1.347535780607193345e+01,-1.330487416859298122e+01,-1.348115141612596268e+01,-1.265889016683765078e+01,-8.560731338639225640e+00,6.566368304361357433e-01
3.200000000000000000e+02,-1.346689401079996884e+01,-1.351172486306591658e+01,-1.350375996456904204e+01,-1.350589333415553739e+01,-1.331698286103943296e+01,-1.337426731571450489e+01,-1.347825304236517852e+01,-1.332016229972909116e+01,-1.348115579600355396e+01,-1.270397778435084213e+01,-8.643362120262231940e+00,6.566265840328622261e-01
3.250000000000000000e+02,-1.346690186489686347e+01,-1.351176235946466697e+01,-1.350515975279907366e+01,-1.350591918981584527e+01,-1.333592703824315961e+01,-1.338633334481975190e+01,-1.348077681640107528e+01,-1.333436535027661307e+01,-1.348116021789749830e+01,-1.274721500175456335e+01,-8.725522574180365254e+00,6.566158793410310501e-01
3.300000000000000000e+02,-1.346690977594068706e+01,-1.351180040015322170e+01,-1.350631829139916817e+01,-1.350593931845006779e+01,-1.335312162531400659e+01,-1.339739225091951624e+01,-1.348297273470177693e+01,-1.334754836165949321e+01,-1.348116468158467285e+01,-1.278863724203484331e+01,-8.807197166544337819e+00,6.566046938025017488e-01
3.350000000000000000e+02,-1.346691774329629432e+01,-1.351183899137112476e+01,-1.350727460979263128e+01,-1.350595501748258265e+01,-1.336870591863516111e+01,-1.340751160900118855e+01,-1.348487992372451494e+01,-1.335977359464072300e+01,-1.348116918704446476e+01,-1.282828192356195984e+01,-8.888370479305057970e+00,6.565930036474116882e-01
3.400000000000000000e+02,-1.346692576634177385e+01,-1.351187813950251027e+01,-1.350806192611200096e+01,-1.350596730521594857e+01,-1.338281094383775738e+01,-1.341675623324344713e+01,-1.348653339541129093e+01,-1.337110053874464555e+01,-1.348117373412625497e+01,-1.286618829193326441e+01,-8.969027219034494181e+00,6.565807838240224070e-01
3.450000000000000000e+02,-1.346693384453701370e+01,-1.351191785117149990e+01,-1.350870841707653014e+01,-1.350597697748043657e+01,-1.339555956700681172e+01,-1.342518810313352162e+01,-1.348796439728724472e+01,-1.338158593540407182e+01,-1.348117832275578465e+01,-1.290239724692330547e+01,-9.049152227312809771e+00,6.565680079254778700e-01
3.500000000000000000e+02,-1.346694197726391806e+01,-1.351195813320848771e+01,-1.350923790395220969e+01,-1.350598465351625066e+01,-1.340706666749891518e+01,-1.343286631306449408e+01,-1.348920074535861602e+01,-1.339128381278930391e+01,-1.348118295280369239e+01,-1.293695116507500842e+01,-9.128730490381030904e+00,6.565546481129792555e-01
3.550000000000000000e+02,-1.346695016393576516e+01,-1.351199899261552062e+01,-1.350967046012801376e+01,-1.350599081316720529e+01,-1.341743936108547786e+01,-1.343984704368689975e+01,-1.349026713807653621e+01,-1.340024553064813517e+01,-1.348118762423030681e+01,-1.296989372071966784e+01,-9.207747149974885303e+00,6.565406750345934572e-01
3.600000000000000000e+02,-1.346695840397813626e+01,-1.351204043668542099e+01,-1.351002294632291445e+01,-1.350599582658719200e+01,-1.342677726364512480e+01,-1.344618355480120364e+01,-1.349118545129392110e+01,-1.340851983453421070e+01,-1.348119233694943020e+01,-1.300126970556562966e+01,-9.286187513715651320e+00,6.565260577417717514e-01
3.650000000000000000e+02,-1.346696669688913595e+01,-1.351208247284749220e+01,-1.351030947985024611e+01,-1.350599997808874875e+01,-1.343517278615204269e+01,-1.345192619680175738e+01,-1.349197501355026851e+01,-1.341615291745517879e+01,-1.348119709083743167e+01,-1.303112484923514813e+01,-9.364037066563398071e+00,6.565107635943628894e-01
3.700000000000000000e+02,-1.346697504207327434e+01,-1.351212510880275275e+01,-1.351054184384957502e+01,-1.350600348509140147e+01,-1.344271145293830116e+01,-1.345712244026271165e+01,-1.349265286151794818e+01,-1.342318848820480071e+01,-1.348120188586579182e+01,-1.305950564146361259e+01,-9.441281482057108931e+00,6.564947581599380744e-01
3.750000000000000000e+02,-1.346698343897217498e+01,-1.351216835249174153e+01,-1.351072984272035171e+01,-1.350600651313659029e+01,-1.344947223620085630e+01,-1.346181692128645402e+01,-1.349323397614571363e+01,-1.342966784489944665e+01,-1.348120672194430014e+01,-1.308645915774948776e+01,-9.517906634315654202e+00,6.564780051233403135e-01
3.800000000000000000e+02,-1.346699188708040040e+01,-1.351221221203154244e+01,-1.351088160925449522e+01,-1.350600918768812342e+01,-1.345552790032599155e+01,-1.346605150096813652e+01,-1.349373150000770138e+01,-1.343562995296481866e+01,-1.348121159899199384e+01,-1.311203288895272934e+01,-9.593898609938950273e+00,6.564604661667415852e-01
3.850000000000000000e+02,-1.346700038589012216e+01,-1.351225669585820022e+01,-1.351100386912441387e+01,-1.350601160341700968e+01,-1.346094535107599555e+01,-1.346986533716381551e+01,-1.349415693627053159e+01,-1.344111152648357788e+01,-1.348121651694802736e+01,-1.313627457656682651e+01,-9.669243720566106148e+00,6.564421008584320205e-01
3.900000000000000000e+02,-1.346700893482472416e+01,-1.351230181259419538e+01,-1.351110216744857695e+01,-1.350601383142800138e+01,-1.346578598479792532e+01,-1.347329496712815278e+01,-1.349452033013137431e+01,-1.344614711205847257e+01,-1.348122147576823693e+01,-1.315923205392308404e+01,-9.743928515253909239e+00,6.564228665373093019e-01
3.950000000000000000e+02,-1.346701753340477126e+01,-1.351234757113592977e+01,-1.351118106227733762e+01,-1.350601592487901748e+01,-1.347010603422211084e+01,-1.347637439862163511e+01,-1.349483043402162785e+01,-1.345076917459928900e+01,-1.348122647543025820e+01,-1.318095309489121725e+01,-9.817939793713296837e+00,6.564027181719543913e-01
4.000000000000000000e+02,-1.346702618111095084e+01,-1.351239398066057085e+01,-1.351124428908831021e+01,-1.350601792330673412e+01,-1.347395690740911967e+01,-1.347913520852180191e+01,-1.349509485673200615e+01,-1.345500818382662089e+01,-1.348123151580538703e+01,-1.320148527010965722e+01,-9.891264619088847354e+00,6.563816082390626638e-01
4.050000000000000000e+02,-1.346703487746934513e+01,-1.351244105056513689e+01,-1.351129490010311685e+01,-1.350601985606723687e+01,-1.347738551767701409e+01,-1.348160664707572742e+01,-1.349532019833599605e+01,-1.345889270154246198e+01,-1.348123659690451248e+01,-1.322087581161130032e+01,-9.963890331398424394e+00,6.563594865650107524e-01
4.100000000000000000e+02,-1.346704362191865023e+01,-1.351248879056758767e+01,-1.351133538186634020e+01,-1.350602174468460603e+01,-1.348043460239397184e+01,-1.348381574599041599e+01,-1.349551217136028569e+01,-1.346244946843542323e+01,-1.348124171865248044e+01,-1.323917148630020435e+01,-1.003580456078825911e+01,6.563363001860413881e-01
4.150000000000000000e+02,-1.346705241401285846e+01,-1.351253721061666191e+01,-1.351136775411857016e+01,-1.350602360502895571e+01,-1.348314302914760532e+01,-1.348578742982125078e+01,-1.349567570928059368e+01,-1.346570349052342053e+01,-1.348124688101071911e+01,-1.325641847878942947e+01,-1.010699524122245663e+01,6.563119931779409777e-01
4.200000000000000000e+02,-1.346706125329530046e+01,-1.351258632102470614e+01,-1.351139365255888336e+01,-1.350602544865301979e+01,-1.348554608829508794e+01,-1.348754462852131653e+01,-1.349581506366057937e+01,-1.346867812444196666e+01,-1.348125208392946206e+01,-1.327266228323063402e+01,-1.017745062377593968e+01,6.562865064908021129e-01
4.250000000000000000e+02,-1.346707013925074570e+01,-1.351263613230661420e+01,-1.351141439802014510e+01,-1.350602728394113505e+01,-1.348767577103142479e+01,-1.348910839067681877e+01,-1.349593389039749525e+01,-1.347139516113265501e+01,-1.348125732740894200e+01,-1.328794760511236461e+01,-1.024715929039226658e+01,6.562597777664402887e-01
4.300000000000000000e+02,-1.346707907141228944e+01,-1.351268665536931834e+01,-1.351143105388339904e+01,-1.350602911692256569e+01,-1.348956103246823801e+01,-1.349049799599334065e+01,-1.349603532651725146e+01,-1.347387490801405008e+01,-1.348126261140160409e+01,-1.330231827230792696e+01,-1.031611016711380735e+01,6.562317411484477336e-01
4.350000000000000000e+02,-1.346708804935162540e+01,-1.351273790138335684e+01,-1.351144447379917679e+01,-1.350603095198871628e+01,-1.349122803994486652e+01,-1.349173106638213149e+01,-1.349612205814260335e+01,-1.347613626913669549e+01,-1.348126793586918382e+01,-1.331581715586235859e+01,-1.038429253785174566e+01,6.562023270829562271e-01
4.400000000000000000e+02,-1.346709707254369803e+01,-1.351278988185109498e+01,-1.351145534098843903e+01,-1.350603279224646514e+01,-1.349270040598094056e+01,-1.349282367500176250e+01,-1.349619638020387491e+01,-1.347819682287230592e+01,-1.348127330075332075e+01,-1.332848609981748034e+01,-1.045169605745826757e+01,6.561714620977322499e-01
4.450000000000000000e+02,-1.346710614057956157e+01,-1.351284260862398412e+01,-1.351146420073209775e+01,-1.350603463982925412e+01,-1.349399940635059458e+01,-1.349379045220162787e+01,-1.349626024952626935e+01,-1.348007289745412685e+01,-1.348127870609285672e+01,-1.334036586073428232e+01,-1.051831076483400196e+01,6.561390685899742836e-01
4.500000000000000000e+02,-1.346711525297282819e+01,-1.351289609390985014e+01,-1.351147148684309407e+01,-1.350603649635033676e+01,-1.349514418370980806e+01,-1.349464468822855245e+01,-1.349631533091116609e+01,-1.348177964376035831e+01,-1.348128415182022799e+01,-1.335149605556617658e+01,-1.058412709569872057e+01,6.561050645755416300e-01
4.550000000000000000e+02,-1.346712440934375188e+01,-1.351295035023787605e+01,-1.351147754354099284e+01,-1.350603836284236436e+01,-1.349615193701806604e+01,-1.349539843189561061e+01,-1.349636303775652379e+01,-1.348333110556850123e+01,-1.348128963794560597e+01,-1.336191511829700751e+01,-1.064913589537038874e+01,6.560693634466362445e-01
4.600000000000000000e+02,-1.346713360915768831e+01,-1.351300539050759397e+01,-1.351148264304377555e+01,-1.350604024010346471e+01,-1.349703809710248947e+01,-1.349606258541183124e+01,-1.349640456754549334e+01,-1.348474028704220373e+01,-1.348129516442075726e+01,-1.337166026497973625e+01,-1.071332843071470720e+01,6.560318737053940641e-01
4.650000000000000000e+02,-1.346714285204444472e+01,-1.351306122803851650e+01,-1.351148700009167314e+01,-1.350604212858863740e+01,-1.349781648931267597e+01,-1.349664699451095018e+01,-1.349644093267637146e+01,-1.348601921740218934e+01,-1.348130073123583905e+01,-1.338076746618087220e+01,-1.077669640218022451e+01,6.559924986788947532e-01
4.700000000000000000e+02,-1.346715213754676022e+01,-1.351311787650118745e+01,-1.351149078349900279e+01,-1.350604402871114118e+01,-1.349849948365979202e+01,-1.349716053394703152e+01,-1.349647298718518407e+01,-1.348717901272937070e+01,-1.348130633842043480e+01,-1.338927142715506236e+01,-1.083923195500304537e+01,6.559511362318672933e-01
4.750000000000000000e+02,-1.346716146527500335e+01,-1.351317534997646774e+01,-1.351149412562859808e+01,-1.350604594065816144e+01,-1.349909813290305394e+01,-1.349761118845918872e+01,-1.349650145004980217e+01,-1.348822993511407553e+01,-1.348131198590679602e+01,-1.339720557451945915e+01,-1.090092768997826056e+01,6.559076784513461211e-01
4.800000000000000000e+02,-1.346717083473306609e+01,-1.351323366297024364e+01,-1.351149712992423524e+01,-1.350604786459032169e+01,-1.349962229968565630e+01,-1.349800612887380069e+01,-1.349652692521785369e+01,-1.348918144882485137e+01,-1.348131767372429302e+01,-1.340460204983919112e+01,-1.096177667402705325e+01,6.558620113180053668e-01
4.850000000000000000e+02,-1.346718024556994031e+01,-1.351329283042308305e+01,-1.351149987699812272e+01,-1.350604980056838755e+01,-1.350008077287832720e+01,-1.349835178340026687e+01,-1.349654991895070211e+01,-1.349004227376525655e+01,-1.348132340183430422e+01,-1.341149170860490081e+01,-1.102177244962527780e+01,6.558140143638875319e-01
4.900000000000000000e+02,-1.346718969734734372e+01,-1.351335286774026478e+01,-1.351150242945746882e+01,-1.350605174873565950e+01,-1.350048137421909722e+01,-1.349865390429489409e+01,-1.349657085474748897e+01,-1.349082043621740823e+01,-1.348132917029513500e+01,-1.341790412512911956e+01,-1.108090904398628496e+01,6.557635603056315432e-01
4.950000000000000000e+02,-1.346719918966566887e+01,-1.351341379071810245e+01,-1.351150483582779316e+01,-1.350605370902805902e+01,-1.350083105551794205e+01,-1.349891762999456191e+01,-1.349659008595560827e+01,-1.349152331682425832e+01,-1.348133497903925715e+01,-1.342386760212549390e+01,-1.113918097721366074e+01,6.557105146618257274e-01
5.000000000000000000e+02,-1.346720872210586606e+01,-1.351347561572502443e+01,-1.351150713354095956e+01,-1.350605568147366142e+01,-1.350113598744110277e+01,-1.349914754263675754e+01,-1.349660790695877743e+01,-1.349215769606434989e+01,-1.348134082807652412e+01,-1.342940918503627401e+01,-1.119658327014086474e+01,6.556547353532539146e-01


==> data/trajectories_2x2_2x2_cost.csv <==
Iteration,Proxy_Cost_dB,Best_1_Cost_dB,Best_2_Cost_dB,Best_4_Cost_dB,Best_8_Cost_dB,Best_16_Cost_dB,Best_32_Cost_dB,Best_64_Cost_dB,Best_128_Cost_dB,Best_256_Cost_dB,Best_512_Cost_dB,Best_1024_Cost_dB
0.000000000000000000e+00,-1.217953225416383845e+01,7.360093288326730043e-02,3.986370629269224419e-02,-9.277430007676384927e-01,-5.038547557173413960e-01,-5.116889736065081351e+00,-4.943121815871009961e-01,4.288314566229792929e-02,-1.788274383148060268e-02,6.842041566328621593e-02,-3.739185574799779033e-02,8.674750304598471962e-02
5.000000000000000000e+00,-1.226084998803890258e+01,6.237548417892805480e-02,3.236394178785909070e-02,-1.302373582418183240e+00,-7.248658071293139216e-01,-6.230023251909306836e+00,-6.735048305268077629e-01,2.515444656084657796e-02,-5.030142268858181498e-02,4.792682381791169011e-02,-8.899875879210027152e-02,8.636818568537825425e-02
1.000000000000000000e+01,-1.231989825383391413e+01,4.614819893051462507e-02,2.369747383317434564e-02,-1.784034453860161351e+00,-1.013223285680441066e+00,-7.338555336750768987e+00,-9.081888494673044931e-01,3.362674622260397247e-03,-9.024517840090662268e-02,1.395844076072689892e-02,-1.547926341626452151e-01,8.596553891152318438e-02
1.500000000000000000e+01,-1.236774199641519445e+01,2.288370587242261750e-02,1.327864764517931381e-02,-2.405502608079435056e+00,-1.393840343875512922e+00,-8.305711420807678991e+00,-1.219472816626717471e+00,-2.278101255395730343e-02,-1.406764889576342659e-01,-3.820800633031644356e-02,-2.380094255706461381e-01,8.558487557591640260e-02
2.000000000000000000e+01,-1.240655608375164043e+01,-9.878605908411441927e-03,2.230854363394342934e-04,-3.208962305674056825e+00,-1.900524499807237033e+00,-9.114933911941054845e+00,-1.629360681669458133e+00,-5.311833850783574673e-02,-2.074961550045987257e-01,-1.150404370095174655e-01,-3.421849973484896168e-01,8.529626428130696048e-02
2.500000000000000000e+01,-1.243686903362603147e+01,-5.416567335154445773e-02,-1.653360645548878835e-02,-4.243976603457930707e+00,-2.574082737377461072e+00,-9.768084403358376022e+00,-2.156125534548873013e+00,-8.670811805696217178e-02,-3.019920269232561627e-01,-2.250232130184394719e-01,-4.707414624934871950e-01,8.514353181960654382e-02
3.000000000000000000e+01,-1.245872295927092921e+01,-1.097033742440424453e-01,-3.765699866117516725e-02,-5.557395064961465181e+00,-3.454370473701731115e+00,-1.019558812682121740e+01,-2.812155697973034663e+00,-1.215714809792675932e-01,-4.431240864120351008e-01,-3.786341535855285989e-01,-6.261264796928199816e-01,8.509925851602075098e-02
3.500000000000000000e+01,-1.247301254064234577e+01,-1.713808575791489763e-01,-6.302136482603698520e-02,-7.162667356266208429e+00,-4.559951310051566509e+00,-1.044796272802887316e+01,-3.598436892356423833e+00,-1.547986375930001657e-01,-6.592581616309429737e-01,-5.871442368764152597e-01,-8.087107782619512575e-01,8.509295597272922840e-02
4.000000000000000000e+01,-1.248138835952648407e+01,-2.285405377891677470e-01,-9.142629836028129398e-02,-8.965312255627427618e+00,-5.845623380072360042e+00,-1.064997343888087578e+01,-4.486758394022243301e+00,-1.833132923654086088e-01,-9.892973291757178878e-01,-8.567199057320445954e-01,-1.015243879304317254e+00,8.507560765252927815e-02
4.500000000000000000e+01,-1.248566567728719079e+01,-2.706052596156659495e-01,-1.207569551765085569e-01,-1.065157490129393736e+01,-7.144548319625530830e+00,-1.083886035737453923e+01,-5.400145408359604104e+00,-2.052056378551261329e-01,-1.483032276588315046e+00,-1.177618459144680330e+00,-1.237449718164226997e+00,8.504132504471816068e-02
5.000000000000000000e+01,-1.248734803527757009e+01,-2.974557251133482239e-01,-1.484321795862903470e-01,-1.175389190226539071e+01,-8.180948026059249756e+00,-1.101570185762989773e+01,-6.219886374268900120e+00,-2.207771508897565793e-01,-2.197294841020375422e+00,-1.514808571161878836e+00,-1.461659648028255098e+00,8.500512987262780207e-02
5.500000000000000000e+01,-1.248765318728388074e+01,-3.186594425231354388e-01,-1.722259580391415357e-01,-1.213177771060255772e+01,-8.776255857692710549e+00,-1.118520431077762822e+01,-6.849988408733613809e+00,-2.322070098016773831e-01,-3.176838345852984080e+00,-1.812778943092417938e+00,-1.670796120372782578e+00,8.497841028049007983e-02
6.000000000000000000e+01,-1.248752728999417982e+01,-3.400544696295915714e-01,-1.914496968366523333e-01,-1.213269228785222609e+01,-9.036720906674668541e+00,-1.133420747274887930e+01,-7.291403775788367625e+00,-2.419369551696362863e-01,-4.396887738487549768e+00,-2.028451373447193617e+00,-1.849341883073795101e+00,8.496085998657046390e-02
6.500000000000000000e+01,-1.248738827137352558e+01,-3.608434789154571498e-01,-2.071622043211896469e-01,-1.210070264884238256e+01,-9.196834694684261180e+00,-1.145939650641999386e+01,-7.625764163909597215e+00,-2.512470172233317034e-01,-5.656676221793778048e+00,-2.165522299804734097e+00,-1.989536345633639236e+00,8.494664427063097767e-02
7.000000000000000000e+01,-1.248736517638783283e+01,-3.798492143964414813e-01,-2.213218065892484931e-01,-1.214669528330933623e+01,-9.396913853458253030e+00,-1.156938565542754027e+01,-7.933265787813200021e+00,-2.601421012923462728e-01,-6.569625986121332417e+00,-2.259437010101202237e+00,-2.094620739969161427e+00,8.493256767280987773e-02
7.500000000000000000e+01,-1.248744638147675623e+01,-3.978552186179128980e-01,-2.359141809868661455e-01,-1.224143157489889155e+01,-9.652998062846457117e+00,-1.166787852635995826e+01,-8.247497570978911341e+00,-2.681919109563470904e-01,-6.929241983696239338e+00,-2.340819139923786540e+00,-2.176171879241098228e+00,8.491937536466585834e-02
8.000000000000000000e+01,-1.248755726315966541e+01,-4.162322528325145821e-01,-2.524883596513121109e-01,-1.232774544012280593e+01,-9.921126996764165540e+00,-1.175811821005366120e+01,-8.561758844125767709e+00,-2.752657657490195087e-01,-6.973956763652214619e+00,-2.425073500755150047e+00,-2.247491971437364455e+00,8.490835908390682862e-02
8.500000000000000000e+01,-1.248765374744127499e+01,-4.356559464736949883e-01,-2.719674196192531368e-01,-1.237728467603605331e+01,-1.015905802470917862e+01,-1.184089760538716796e+01,-8.857218658983210702e+00,-2.816226187770392575e-01,-7.012629903654471697e+00,-2.516463570203566036e+00,-2.318004828917231031e+00,8.489937002434760904e-02
9.000000000000000000e+01,-1.248771744720212418e+01,-4.562680220601802450e-01,-2.948618219038078303e-01,-1.239606365027464285e+01,-1.035505097540736763e+01,-1.191545462092873642e+01,-9.124313442022449649e+00,-2.876082978211884633e-01,-7.150209159597270769e+00,-2.612439301266629599e+00,-2.391548593709238446e+00,8.489161528090280462e-02
9.500000000000000000e+01,-1.248774824867723865e+01,-4.784426843931357531e-01,-3.216822743966867848e-01,-1.240291114761854629e+01,-1.052156771374550992e+01,-1.198239615733272423e+01,-9.366319254186221244e+00,-2.934361238484439749e-01,-7.349703781567841432e+00,-2.708438249228874106e+00,-2.467892038133326249e+00,8.488474620452060582e-02
1.000000000000000000e+02,-1.248776076918871070e+01,-5.028468940727974790e-01,-3.531769067473913282e-01,-1.241048636702190855e+01,-1.067476569927554131e+01,-1.204233044128037733e+01,-9.591742576783950369e+00,-2.992109701987482606e-01,-7.546073722497221858e+00,-2.802627808008027799e+00,-2.545314636307721035e+00,8.487880847240436566e-02
1.050000000000000000e+02,-1.248776777443535124e+01,-5.300882187641589027e-01,-3.903841924896225279e-01,-1.242115096497397531e+01,-1.082210407567702859e+01,-1.209611421359400474e+01,-9.806172468320205837e+00,-3.050407846714628946e-01,-7.707761015211413991e+00,-2.896792136985992805e+00,-2.622541961681172040e+00,8.487377584442853951e-02
1.100000000000000000e+02,-1.248777484303667507e+01,-5.607014410666890658e-01,-4.346343075990543592e-01,-1.243212545871555896e+01,-1.096276926885567882e+01,-1.214437284295888198e+01,-1.001053404545840841e+01,-3.110730446646870484e-01,-7.841873316976991859e+00,-2.993282451847307346e+00,-2.699386924277793476e+00,8.486947440858022551e-02
1.150000000000000000e+02,-1.248778389624430396e+01,-5.953193303110156931e-01,-4.875347896357782318e-01,-1.244094872205107194e+01,-1.109365594383305798e+01,-1.218750198475198943e+01,-1.020356050727086483e+01,-3.174576866653774920e-01,-7.968668585474426358e+00,-3.092742741656748340e+00,-2.776378437258629539e+00,8.486575777875154936e-02
1.200000000000000000e+02,-1.248779433790882720e+01,-6.346799912828513524e-01,-5.509869392615250883e-01,-1.244733065130598071e+01,-1.121357814334878711e+01,-1.222592181401691036e+01,-1.038450891227102701e+01,-3.243181886655068791e-01,-8.099535558501084864e+00,-3.194732266460758030e+00,-2.854100961841815831e+00,8.486255867921205231e-02
1.250000000000000000e+02,-1.248780475066031848e+01,-6.795814342847794620e-01,-6.272632248223550810e-01,-1.245226303186448114e+01,-1.132352716815101346e+01,-1.226002641594544151e+01,-1.055383480249516026e+01,-3.317606666356137657e-01,-8.233893592760484381e+00,-3.298953209601040548e+00,-2.932819934072807389e+00,8.485982166792688242e-02
1.300000000000000000e+02,-1.248781470935506555e+01,-7.309277583909110643e-01,-7.190803425105671831e-01,-1.245665804417211220e+01,-1.142499665345742699e+01,-1.229023979277047118e+01,-1.071247961945528004e+01,-3.398921364506044540e-01,-8.367108822173124238e+00,-3.405443989707821917e+00,-3.012511734208925596e+00,8.485747612724407751e-02
1.350000000000000000e+02,-1.248782409566145191e+01,-7.897780971089717328e-01,-8.296355122667871118e-01,-1.246081251244508969e+01,-1.151886373893384885e+01,-1.231693548242911262e+01,-1.086113429649963180e+01,-3.488261354221145472e-01,-8.496826517170026349e+00,-3.514345486148470421e+00,-3.093076447554675035e+00,8.485545974677194403e-02
1.400000000000000000e+02,-1.248783314802795275e+01,-8.573521291714243375e-01,-9.626218591377804223e-01,-1.246462662686428402e+01,-1.160543657773965975e+01,-1.234045516544314758e+01,-1.100013905972643258e+01,-3.586828255613818683e-01,-8.623687463289725130e+00,-3.625785851534088167e+00,-3.174482898858474567e+00,8.485372763673297569e-02
1.450000000000000000e+02,-1.248784209881087648e+01,-9.350478153681658355e-01,-1.122208100136287356e+00,-1.246797195606485076e+01,-1.168494160266972237e+01,-1.236110918658860847e+01,-1.112974002866371848e+01,-3.695940246893974490e-01,-8.749061798886202723e+00,-3.739800724554421141e+00,-3.256768912014273987e+00,8.485224163898394401e-02
1.500000000000000000e+02,-1.248785104198560703e+01,-1.024458897939231505e+00,-1.312949586560649085e+00,-1.247084724377676146e+01,-1.175778191443608556e+01,-1.237918947880103637e+01,-1.125027876576218944e+01,-3.817117188339211320e-01,-8.873407162626904210e+00,-3.856341358469564273e+00,-3.339974180257543335e+00,8.485096585300387628e-02
1.550000000000000000e+02,-1.248785998428797583e+01,-1.127370141408691850e+00,-1.539594120476640793e+00,-1.247333431279814420e+01,-1.182447783078363202e+01,-1.239496856444253581e+01,-1.136218105921663479e+01,-3.952158333930119727e-01,-8.996372629152721956e+00,-3.975370493014662276e+00,-3.424101027714226753e+00,8.484986973922233056e-02
1.600000000000000000e+02,-1.248786888299040321e+01,-1.245755579658923917e+00,-1.806808211242955320e+00,-1.247551161255881880e+01,-1.188552413460075741e+01,-1.240869687197212023e+01,-1.146587562656564074e+01,-4.103223773532111429e-01,-9.117544355463618189e+00,-4.096879738325765352e+00,-3.509124973573336526e+00,8.484892841676562603e-02
1.650000000000000000e+02,-1.248787770530867292e+01,-1.381768687714868271e+00,-2.118846385068556160e+00,-1.247742170869382861e+01,-1.194134030168486227e+01,-1.242060315836527096e+01,-1.156175796525555555e+01,-4.272948119604634831e-01,-9.236799739239945239e+00,-4.220846194207417135e+00,-3.595019492700824770e+00,8.484812042219547212e-02
1.700000000000000000e+02,-1.248788643597415060e+01,-1.537710172577788192e+00,-2.479148128916893956e+00,-1.247908605614419564e+01,-1.199230352713401615e+01,-1.243089574084413584e+01,-1.165020790072721724e+01,-4.464590996914397092e-01,-9.354180830348235887e+00,-4.347225879949158767e+00,-3.681763963136402307e+00,8.484742696768110548e-02
1.750000000000000000e+02,-1.248789507118703312e+01,-1.715973249842309034e+00,-2.889897962327065972e+00,-1.248052541781700953e+01,-1.203878268832343679e+01,-1.243976457455896423e+01,-1.173161139090233362e+01,-4.682220552070758268e-01,-9.469684853179870743e+00,-4.475964163454979605e+00,-3.769336656632712668e+00,8.484683209616254718e-02
1.800000000000000000e+02,-1.248790360968440183e+01,-1.918962567618505144e+00,-3.351602970188741093e+00,-1.248176542770643316e+01,-1.208114003083359123e+01,-1.244738184154933869e+01,-1.180636246153312285e+01,-4.930937957871749933e-01,-9.583225209206780448e+00,-4.606998233847617641e+00,-3.857709012194918685e+00,8.484632224347905816e-02
1.850000000000000000e+02,-1.248791204644200903e+01,-2.148996021006427171e+00,-3.862723212330152478e+00,-1.248283205041265376e+01,-1.211971820939643152e+01,-1.245390288431147496e+01,-1.187485366966618017e+01,-5.217155073123621589e-01,-9.694699304449001076e+00,-4.740258571207817795e+00,-3.946847263171537445e+00,8.484588567012685267e-02
1.900000000000000000e+02,-1.248792037427066504e+01,-2.408184384514917564e+00,-4.419444516538406198e+00,-1.248374756498933813e+01,-1.215483355023034839e+01,-1.245946709262080887e+01,-1.193746967570467277e+01,-5.548933072267808742e-01,-9.804033629134845995e+00,-4.875666870520813490e+00,-4.036715938946277227e+00,8.484551223459627090e-02
1.950000000000000000e+02,-1.248792858485252388e+01,-2.698288321485721397e+00,-5.015614705575273113e+00,-1.248453054712717147e+01,-1.218677815971481593e+01,-1.246419916336229683e+01,-1.199458656173895932e+01,-5.936389934694323856e-01,-9.911174611284726765e+00,-5.013135047970900260e+00,-4.127278519914929333e+00,8.484519322296915633e-02
2.000000000000000000e+02,-1.248793667089632464e+01,-3.020564539481048083e+00,-5.642828014394357439e+00,-1.248519747287653736e+01,-1.221582353448001257e+01,-1.246821018910022794e+01,-1.204657209363223558e+01,-6.392184515955687818e-01,-1.001606707978490363e+01,-5.152567368293884620e+00,-4.218496477489826368e+00,8.484492110599949066e-02
2.050000000000000000e+02,-1.248794462613949108e+01,-3.375617579370082222e+00,-6.290667134578288078e+00,-1.248576355004921190e+01,-1.224222150324443525e+01,-1.247159873342570613e+01,-1.209378425263281365e+01,-6.932075632710914537e-01,-1.011865100570015663e+01,-5.293860701016503967e+00,-4.310329243867695226e+00,8.484468935272856949e-02
2.100000000000000000e+02,-1.248795244511066471e+01,-3.763262761565072445e+00,-6.947112977988614269e+00,-1.248624257958504913e+01,-1.226620390971417685e+01,-1.247445184124121198e+01,-1.213656898225513636e+01,-7.575539862511138089e-01,-1.021886949746456352e+01,-5.436904329355137122e+00,-4.402735068469474378e+00,8.484449230744392501e-02
2.150000000000000000e+02,-1.248796012282631906e+01,-4.182411466480163043e+00,-7.599125284598237329e+00,-1.248664670567866786e+01,-1.228798311429510015e+01,-1.247684606797179896e+01,-1.217525860445150698e+01,-8.346414677693156925e-01,-1.031667339114540738e+01,-5.581580469519313858e+00,-4.495671515484144010e+00,8.484432507058400907e-02
2.200000000000000000e+02,-1.248796765459956859e+01,-4.630993872359080221e+00,-8.233381358732227540e+00,-1.248698649622321177e+01,-1.230775341078039631e+01,-1.247884846471094633e+01,-1.221017100021496304e+01,-9.273512977587179407e-01,-1.041201985224787308e+01,-5.727764733240007899e+00,-4.589079857224914960e+00,8.484418339038847512e-02
2.250000000000000000e+02,-1.248797503613916327e+01,-5.105922098142755772e+00,-8.837154472238484715e+00,-1.248727119974626731e+01,-1.232569254379244583e+01,-1.248051751502366002e+01,-1.224160902845204291e+01,-1.039113086011497877e+00,-1.050487040327471533e+01,-5.875326513172502096e+00,-4.682927867019513357e+00,8.484406357985740943e-02
2.300000000000000000e+02,-1.248798226361373409e+01,-5.603097232135779038e+00,-9.399259966771857933e+00,-1.248750894201167938e+01,-1.234196294625448509e+01,-1.248190401344107059e+01,-1.226985996292864023e+01,-1.173933434970911183e+00,-1.059519110225835448e+01,-6.024129133837180738e+00,-4.777228174921412496e+00,8.484396244572878221e-02
2.350000000000000000e+02,-1.248798933366012776e+01,-6.117464653332614688e+00,-9.910925493820768040e+00,-1.248770682238371776e+01,-1.235671284556608640e+01,-1.248305189198164911e+01,-1.229519506266908202e+01,-1.336385896013077224e+00,-1.068295350448162218e+01,-6.174030170421192842e+00,-4.871851945676814566e+00,8.484387722382497055e-02
2.400000000000000000e+02,-1.248799624339796921e+01,-6.643115630008460393e+00,-1.036641552434421065e+01,-1.248787098796441697e+01,-1.237007740884393137e+01,-1.248399899087065101e+01,-1.231786939283335869e+01,-1.531541030086705835e+00,-1.076813496831169559e+01,-6.324881966985778980e+00,-4.966788243998622399e+00,8.484380552492290506e-02
2.450000000000000000e+02,-1.248800299038816952e+01,-7.173438762189547013e+00,-1.076327368973909238e+01,-1.248800673097075808e+01,-1.238217989532307506e+01,-1.248477776935673944e+01,-1.233812186618372309e+01,-1.764814552020786742e+00,-1.085071845632572796e+01,-6.476532083801911810e+00,-5.061996949991609540e+00,8.484374528824684125e-02
2.500000000000000000e+02,-1.248800957261597944e+01,-7.701324913423700735e+00,-1.110213507431615199e+01,-1.248811859637849864e+01,-1.239313272836201563e+01,-1.248541595671992610e+01,-1.235617542949853487e+01,-2.041715650868067833e+00,-1.093069246251589455e+01,-6.628823684384919090e+00,-5.157435649344847661e+00,8.484369473983814636e-02
2.550000000000000000e+02,-1.248801598847547822e+01,-8.219427987957480752e+00,-1.138617716479565800e+01,-1.248821047718466026e+01,-1.240303846724583181e+01,-1.248593714443947889e+01,-1.237223736856754286e+01,-2.367486853790421897e+00,-1.100805112562335886e+01,-6.781595930065567934e+00,-5.253063533693103970e+00,8.484365235626338542e-02
2.600000000000000000e+02,-1.248802223676423750e+01,-8.720480312217478769e+00,-1.162036476253269157e+01,-1.248828569366594721e+01,-1.241199070036747543e+01,-1.248636132217658457e+01,-1.238649973072183208e+01,-2.746642769476837387e+00,-1.108279428886373452e+01,-6.934684439634008157e+00,-5.348840298297973916e+00,8.484361683275846999e-02
2.650000000000000000e+02,-1.248802831668329816e+01,-9.197649253601790420e+00,-1.181066357842743386e+01,-1.248834706397151884e+01,-1.242007487025639989e+01,-1.248670535915609570e+01,-1.239913984916979750e+01,-3.182436451030198121e+00,-1.115492742363908363e+01,-7.087921767816991903e+00,-5.444726042097580709e+00,8.484358705509585652e-02
2.700000000000000000e+02,-1.248803422779552719e+01,-9.644908129011099618e+00,-1.196335842091866120e+01,-1.248839697007240446e+01,-1.242736902517201969e+01,-1.248698343396613097e+01,-1.241032094352972059e+01,-3.676301667727162492e+00,-1.122446150002219589e+01,-7.241137878090960989e+00,-5.540681543380800989e+00,8.484356207455563681e-02
2.750000000000000000e+02,-1.248803997002650057e+01,-1.005737923308826431e+01,-1.208454664663742406e+01,-1.248843741795630002e+01,-1.243394449454343942e+01,-1.248720741580601512e+01,-1.242019277524916099e+01,-4.227329892927388144e+00,-1.129141285491001767e+01,-7.394160631154520047e+00,-5.636669827339595429e+00,8.484354108577679687e-02
2.800000000000000000e+02,-1.248804554365248976e+01,-1.043159981871960085e+01,-1.217981698747698793e+01,-1.248847009067375069e+01,-1.243986649479532858e+01,-1.248738720094183208e+01,-1.242889234264209897e+01,-4.831839448915300927e+00,-1.135580303882719733e+01,-7.546816306264823915e+00,-5.732655935680189607e+00,8.484352340739853560e-02
2.850000000000000000e+02,-1.248805094927585024e+01,-1.076566696853598515e+01,-1.225408579346763460e+01,-1.248849639464709327e+01,-1.244519467375577193e+01,-1.248753100777350156e+01,-1.243654460296019160e+01,-5.483082966454785101e+00,-1.141765862243496699e+01,-7.698930151092850060e+00,-5.828604582053707794e+00,8.484350846481499009e-02
2.900000000000000000e+02,-1.248805618780082938e+01,-1.105923652580876748e+01,-1.231154803555766186e+01,-1.248851750041982811e+01,-1.244998359958201561e+01,-1.248764563419912754e+01,-1.244326320878759162e+01,-6.171126075432304958e+00,-1.147701097003556470e+01,-7.850326946944891304e+00,-5.924482023431481004e+00,8.484349577526571762e-02
2.950000000000000000e+02,-1.248806126042742726e+01,-1.131337926982290654e+01,-1.235570148604367269e+01,-1.248853437849075121e+01,-1.245428319919408544e+01,-1.248773668087553368e+01,-1.244915124721079636e+01,-6.882930822770278567e+00,-1.153389599100430551e+01,-8.000831590602906829e+00,-6.020256268515231213e+00,8.484348493408953862e-02
3.000000000000000000e+02,-1.248806616863679153e+01,-1.153032496765456827e+01,-1.238941106183581731e+01,-1.248854783043624472e+01,-1.245813915175965469e+01,-1.248780874380958750e+01,-1.245430197236312431e+01,-7.602700831992135200e+00,-1.158835387045837706e+01,-8.150269699608912788e+00,-6.115895892556525659e+00,8.484347560376026554e-02
3.050000000000000000e+02,-1.248807091416199810e+01,-1.171314268743430809e+01,-1.241499043488191845e+01,-1.248855851580112386e+01,-1.246159324284340109e+01,-1.248786557970773714e+01,-1.245879952401451440e+01,-8.312579308509924658e+00,-1.164042877849153435e+01,-8.298468242207874823e+00,-6.211371086113382844e+00,8.484346750338614407e-02
3.100000000000000000e+02,-1.248807549898000424e+01,-1.186540926417014674e+01,-1.243428668162966488e+01,-1.248856697515846825e+01,-1.246468368409131244e+01,-1.248791024714529918e+01,-1.246271962578399695e+01,-8.993798774612089986e+00,-1.169016856139398897e+01,-8.445256186785133679e+00,-6.306652974920679000e+00,8.484346040014195678e-02
3.150000000000000000e+02,-1.248807992527920518e+01,-1.199090876840872966e+01,-1.244876007183180633e+01,-1.248857364986702478e+01,-1.246744540271035362e+01,-1.248794522648283056e+01,-1.246613025801443442e+01,-9.628306069102187337e+00,-1.173762442017397234e+01,-8.590465167102967925e+00,-6.401713824344616555e+00,8.484345410177843161e-02
3.200000000000000000e+02,-1.248808419546007897e+01,-1.209338981986707040e+01,-1.245955524380750745e+01,-1.248857889892890327e+01,-1.246991030440060655e+01,-1.248797252128647628e+01,-1.246909230136479607e+01,-1.020069970113240387e+01,-1.178285058018744103e+01,-8.733930161733837849e+00,-6.496526982286058072e+00,8.484344844994673451e-02
3.250000000000000000e+02,-1.248808831211549553e+01,-1.217639093636158698e+01,-1.246756250389138287e+01,-1.248858301322584019e+01,-1.247210751317178534e+01,-1.248799374358154068e+01,-1.247166014842258619e+01,-1.070007641708027357e+01,-1.182590395483878076e+01,-8.875490184610569599e+00,-6.591066752518730532e+00,8.484344331483449630e-02
3.300000000000000000e+02,-1.248809227799175581e+01,-1.224313108913186454e+01,-1.247346936313704546e+01,-1.248858622757190773e+01,-1.247406359093010764e+01,-1.248801018528900642e+01,-1.247388228147170963e+01,-1.112124782444239912e+01,-1.186684380666805971e+01,-9.014988980617875569e+00,-6.685308362972274487e+00,8.484343859016439671e-02
3.350000000000000000e+02,-1.248809609600548498e+01,-1.229645487600634191e+01,-1.247780310818132321e+01,-1.248858873077798926e+01,-1.247580273920217131e+01,-1.248802287768027242e+01,-1.247580181529185950e+01,-1.146491228285061936e+01,-1.190573140925301843e+01,-9.152275719800877951e+00,-6.779227900524235295e+00,8.484343418952666749e-02
3.400000000000000000e+02,-1.248809976919729436e+01,-1.233881873460672729e+01,-1.248096548464030242e+01,-1.248859067410044155e+01,-1.247734698512648954e+01,-1.248803264073350583e+01,-1.247745700451156736e+01,-1.173674072404578439e+01,-1.194262971270975271e+01,-9.287205684512180426e+00,-6.872802237309945994e+00,8.484343004266359234e-02
3.450000000000000000e+02,-1.248810330073358799e+01,-1.237230495812575981e+01,-1.248326063309742651e+01,-1.248859217823943979e+01,-1.247871635336130147e+01,-1.248804012382770878e+01,-1.247888171563875659e+01,-1.194573944841309654e+01,-1.197760301585197951e+01,-9.419640942628129565e+00,-6.966008959722764793e+00,8.484342609293987758e-02
3.500000000000000000e+02,-1.248810669388165806e+01,-1.239865239383842521e+01,-1.248491736624570514e+01,-1.248859333914905712e+01,-1.247992902538940463e+01,-1.248804583920924216e+01,-1.248010586426301849e+01,-1.210244222841382999e+01,-1.201071664733155231e+01,-9.549450998387623457e+00,-7.058826298584470749e+00,8.484342229440347549e-02
3.550000000000000000e+02,-1.248810995199955087e+01,-1.241929542027030031e+01,-1.248610677252104573e+01,-1.248859423281804837e+01,-1.248100148742437909e+01,-1.248805018934027089e+01,-1.248115581836023047e+01,-1.221739386051852350e+01,-1.204203665821220781e+01,-9.676513412744307985e+00,-7.151233059945899306e+00,8.484341861043985522e-02
3.600000000000000000e+02,-1.248811307852793462e+01,-1.243540539153299029e+01,-1.248695600877890399e+01,-1.248859491919082032e+01,-1.248194866786417734e+01,-1.248805348914857838e+01,-1.248205476885828880e+01,-1.230014599698131761e+01,-1.207162952781866494e+01,-9.800714384941445090e+00,-7.243208559768104848e+00,8.484341501157718901e-02
3.650000000000000000e+02,-1.248811607695334835e+01,-1.244793087425271239e+01,-1.248755902004845098e+01,-1.248859544537331345e+01,-1.248278406516820738e+01,-1.248805598410246454e+01,-1.248282306885137416e+01,-1.235876173233019060e+01,-1.209956188476963845e+01,-9.921949286972068904e+00,-7.334732562918563126e+00,8.484341147436000319e-02
3.700000000000000000e+02,-1.248811895082759094e+01,-1.245763459883527879e+01,-1.248798480664781785e+01,-1.248859584824107749e+01,-1.248351986689060844e+01,-1.248805786473380053e+01,-1.248347854303508342e+01,-1.239970302155288984e+01,-1.212590024435499814e+01,-1.004012314282101848e+01,-7.425785221211369524e+00,8.484340798013492724e-02
3.750000000000000000e+02,-1.248812170373061647e+01,-1.246512615053493178e+01,-1.248828375246178446e+01,-1.248859615655029032e+01,-1.248416706037657242e+01,-1.248805927835172014e+01,-1.248403676898097459e+01,-1.242794926191575300e+01,-1.215071076341909517e+01,-1.015515104483404230e+01,-7.516347022470199590e+00,8.484340451414851270e-02
3.800000000000000000e+02,-1.248812433925950316e+01,-1.247089013602006524e+01,-1.248849243429095601e+01,-1.248859639263569399e+01,-1.248473553577698425e+01,-1.248806033836820362e+01,-1.248451133206591379e+01,-1.244722311594600406e+01,-1.217405901352748998e+01,-1.026695850032746371e+01,-7.606398738215188970e+00,8.484340106481161325e-02
3.850000000000000000e+02,-1.248812686104683678e+01,-1.247530998309784245e+01,-1.248863725150656379e+01,-1.248859657377233390e+01,-1.248523418173197719e+01,-1.248806113176518018e+01,-1.248491405566609203e+01,-1.246024235182760265e+01,-1.219600977288359545e+01,-1.037548170249406709e+01,-7.695921348329490819e+00,8.484339762294737519e-02
3.900000000000000000e+02,-1.248812927269447925e+01,-1.247868775563582844e+01,-1.248873714693506720e+01,-1.248859671327653942e+01,-1.248567097419262240e+01,-1.248806172493937794e+01,-1.248525520850442838e+01,-1.246895361596914142e+01,-1.221662683731459964e+01,-1.048066772079528697e+01,-7.784894736012168082e+00,8.484339418150492473e-02
3.950000000000000000e+02,-1.248813157782831418e+01,-1.248126046268145828e+01,-1.248880563313923098e+01,-1.248859682137221760e+01,-1.248605305876718674e+01,-1.248806216840904781e+01,-1.248554369079573512e+01,-1.247472949590047264e+01,-1.223597285029280179e+01,-1.058247460721461763e+01,-7.873242604434883773e+00,8.484339073478183724e-02
4.000000000000000000e+02,-1.248813378004449959e+01,-1.248321336004941884e+01,-1.248885229177534839e+01,-1.248859690586726678e+01,-1.248638682692702950e+01,-1.248806250039867116e+01,-1.248578720088642946e+01,-1.247852501228127053e+01,-1.225410915180077254e+01,-1.068087141634016568e+01,-7.961116372422751830e+00,8.484338727863796614e-02
4.050000000000000000e+02,-1.248813588290326848e+01,-1.248469071859928192e+01,-1.248888387607821571e+01,-1.248859697271385194e+01,-1.248667798641545978e+01,-1.248806274975379793e+01,-1.248599238404749023e+01,-1.248099696730750097e+01,-1.227109564579278178e+01,-1.077583813869832241e+01,-8.048305096169691808e+00,8.484338380961879700e-02
4.100000000000000000e+02,-1.248813788995838614e+01,-1.248580448754380789e+01,-1.248890511646512813e+01,-1.248859702642157998e+01,-1.248693162617597352e+01,-1.248806293812673829e+01,-1.248616496492081041e+01,-1.248259235497410735e+01,-1.228699068548599982e+01,-1.086736554808837418e+01,-8.134926620686069754e+00,8.484338032522298345e-02
4.150000000000000000e+02,-1.248813980470399798e+01,-1.248664122691009126e+01,-1.248891930557701713e+01,-1.248859707039834888e+01,-1.248715227612837531e+01,-1.248806308169700330e+01,-1.248630986511130914e+01,-1.248361243009720312e+01,-1.230185097603755118e+01,-1.095545496573009103e+01,-8.220896249808268053e+00,8.484337682348641607e-02
4.200000000000000000e+02,-1.248814163058860416e+01,-1.248726762861349826e+01,-1.248892872047301772e+01,-1.248859710720443594e+01,-1.248734396208847741e+01,-1.248806319252698316e+01,-1.248643130734962092e+01,-1.248425834087660569e+01,-1.231573149370567677e+01,-1.104011794463871610e+01,-8.306188516468163030e+00,8.484337330303499958e-02
4.250000000000000000e+02,-1.248814337101935479e+01,-1.248773489441635753e+01,-1.248893492546122808e+01,-1.248859713875750899e+01,-1.248751025607733922e+01,-1.248806327952750905e+01,-1.248653290746275601e+01,-1.248466317150701954e+01,-1.232868542064003314e+01,-1.112137588000646993e+01,-8.390822961562387050e+00,8.484336976259584939e-02
4.300000000000000000e+02,-1.248814502933941206e+01,-1.248808219330596714e+01,-1.248893898785965639e+01,-1.248859716648982854e+01,-1.248765432239522077e+01,-1.248806334928911355e+01,-1.248661775541810925e+01,-1.248491417045142882e+01,-1.234076409440045552e+01,-1.119925955168389997e+01,-8.474750962765662976e+00,8.484336620151557151e-02
4.350000000000000000e+02,-1.248814660883259364e+01,-1.248833938121966369e+01,-1.248894163078086095e+01,-1.248859719146524050e+01,-1.248777895965544005e+01,-1.248806340665547587e+01,-1.248668848652541463e+01,-1.248506800481657031e+01,-1.235201697115329367e+01,-1.127380860631239479e+01,-8.557972220720360568e+00,8.484336261908484444e-02
4.400000000000000000e+02,-1.248814811271216385e+01,-1.248852913241484508e+01,-1.248894334058398314e+01,-1.248859721446866367e+01,-1.248788663907318686e+01,-1.248806345515451355e+01,-1.248674734386483642e+01,-1.248516112522491284e+01,-1.236249160160518556e+01,-1.134507098750189336e+01,-8.640465425768100616e+00,8.484335901491693588e-02
4.450000000000000000e+02,-1.248814954412607925e+01,-1.248866860341673046e+01,-1.248894444193875408e+01,-1.248859723607650629e+01,-1.248797953928583482e+01,-1.248806349736540433e+01,-1.248679623286803064e+01,-1.248521674196127584e+01,-1.237223361864646520e+01,-1.141310232279795756e+01,-8.722210400964042876e+00,8.484335538869783311e-02
4.500000000000000000e+02,-1.248815090614262147e+01,-1.248877072723227677e+01,-1.248894514989609128e+01,-1.248859725671225540e+01,-1.248805957792930243e+01,-1.248806353514934919e+01,-1.248683676893591787e+01,-1.248524947694653164e+01,-1.238128673554404813e+01,-1.147796527653751397e+01,-8.803193018161772798e+00,8.484335174022236692e-02
4.550000000000000000e+02,-1.248815220176540208e+01,-1.248884521616720811e+01,-1.248894560575054768e+01,-1.248859727668807373e+01,-1.248812844022773660e+01,-1.248806356983969934e+01,-1.248687031885852683e+01,-1.248526843696062727e+01,-1.238969275386878799e+01,-1.153972887814553872e+01,-8.883395840404647359e+00,8.484334806940919960e-02
4.600000000000000000e+02,-1.248815343390394794e+01,-1.248889933589819989e+01,-1.248894590155553175e+01,-1.248859729622511416e+01,-1.248818760481773538e+01,-1.248806360241718494e+01,-1.248689803679222265e+01,-1.248527922459528305e+01,-1.239749158004208773e+01,-1.159846783487866162e+01,-8.962801389554122977e+00,8.484334437605878243e-02
4.650000000000000000e+02,-1.248815460541178979e+01,-1.248893850068905031e+01,-1.248894609676765910e+01,-1.248859731548765950e+01,-1.248823836702113610e+01,-1.248806363355409488e+01,-1.248692089540979389e+01,-1.248528524106356485e+01,-1.240472124948705002e+01,-1.165426183801715965e+01,-9.041393225981082082e+00,8.484334066019477705e-02
4.700000000000000000e+02,-1.248815571903481469e+01,-1.248896672927758189e+01,-1.248894622942577648e+01,-1.248859733459072352e+01,-1.248828185977697203e+01,-1.248806366374968491e+01,-1.248693971280177628e+01,-1.248528852137629919e+01,-1.241141795770894518e+01,-1.170719487095390221e+01,-9.119155197231130217e+00,8.484333692187012721e-02
4.750000000000000000e+02,-1.248815677745037611e+01,-1.248898699268060497e+01,-1.248894632364521229e+01,-1.248859735362037071e+01,-1.248831907246446704e+01,-1.248806369334132960e+01,-1.248695517570407709e+01,-1.248529026379580031e+01,-1.241761609709283398e+01,-1.175735452694612171e+01,-9.196071311165191275e+00,8.484333316099877675e-02
4.800000000000000000e+02,-1.248815778326006054e+01,-1.248900147847805187e+01,-1.248894639454721123e+01,-1.248859737263305902e+01,-1.248835086771484981e+01,-1.248806372257306130e+01,-1.248696785942603427e+01,-1.248529116143721396e+01,-1.242334829887937531e+01,-1.180483134366760289e+01,-9.272125871390496599e+00,8.484332937774527461e-02
4.850000000000000000e+02,-1.248815873896450057e+01,-1.248901179080442958e+01,-1.248894645151901450e+01,-1.248859739167111371e+01,-1.248837799649910707e+01,-1.248806375161306903e+01,-1.248697824499091169e+01,-1.248529160726358178e+01,-1.242864547934907904e+01,-1.184971816080575024e+01,-9.347303552176644104e+00,8.484332557205476188e-02
4.900000000000000000e+02,-1.248815964699069347e+01,-1.248901910107770163e+01,-1.248894650031827780e+01,-1.248859741076847385e+01,-1.248840111154356514e+01,-1.248806378058556099e+01,-1.248698673378531154e+01,-1.248529181902356200e+01,-1.243353688963201265e+01,-1.189210950598528171e+01,-9.421589429630499168e+00,8.484332174396981563e-02
4.950000000000000000e+02,-1.248816050968312652e+01,-1.248902426114402431e+01,-1.248894654443432906e+01,-1.248859742994266320e+01,-1.248842077931273487e+01,-1.248806380955924311e+01,-1.248699366007104317e+01,-1.248529191418975870e+01,-1.243805016837940158e+01,-1.193210101365859188e+01,-9.494969007710190922e+00,8.484331789354809805e-02
5.000000000000000000e+02,-1.248816132930691225e+01,-1.248902788780468143e+01,-1.248894658595025575e+01,-1.248859744920439674e+01,-1.248843749063891551e+01,-1.248806383860284086e+01,-1.248699930167871130e+01,-1.248529195414479886e+01,-1.244221139665784470e+01,-1.196978888037753919e+01,-9.567428247230187921e+00,8.484331402094284769e-02


==> data/trajectories_32x1_1x1_cost.csv <==
Iteration,Proxy_Cost_dB,Best_1_Cost_dB,Best_2_Cost_dB,Best_4_Cost_dB,Best_8_Cost_dB,Best_16_Cost_dB,Best_32_Cost_dB,Best_64_Cost_dB,Best_128_Cost_dB,Best_256_Cost_dB,Best_512_Cost_dB,Best_1024_Cost_dB
0.000000000000000000e+00,-1.044676379030858904e+01,-1.049704315697538348e+01,-1.323446103321681777e+00,7.527015332944755333e-01,-9.902992772276693501e+00,6.158172591856478917e-01,-4.585193259214254802e+00,5.617771721610583802e-01,6.928765028003331938e-01,6.947953992420368152e-01,7.274581663747168303e-01,7.568561375769473631e-01
5.000000000000000000e+00,-1.053402271781838984e+01,-1.056874393486654995e+01,-2.622505502009440548e+00,6.932317237579106450e-01,-1.052967915992805104e+01,3.777917698775776212e-01,-5.971654479097965762e+00,5.548963177294760074e-01,6.564883449450064079e-01,6.919605312412422382e-01,7.240685555812487184e-01,7.561790345873155017e-01
1.000000000000000000e+01,-1.055771561330419317e+01,-1.056600673634853393e+01,-4.385056737524058335e+00,4.912150914023349912e-01,-1.043860485573966912e+01,-2.627926522768445419e-02,-7.499579574882985433e+00,5.556059331213933916e-01,6.260468841050935707e-01,6.924454436120647260e-01,7.226505003979021291e-01,7.554714979462771041e-01
1.500000000000000000e+01,-1.057587243149862388e+01,-1.057114627971829179e+01,-6.617814598658497971e+00,5.893508443209481695e-02,-1.048861491366290721e+01,-6.504363676690994023e-01,-8.971030277491593097e+00,5.545668858091492570e-01,6.097945691984771877e-01,6.919209258735464774e-01,7.226760759747943297e-01,7.550275506160787353e-01
2.000000000000000000e+01,-1.057003372592890500e+01,-1.057863082711924463e+01,-8.967850048223182213e+00,-7.171327504858884261e-01,-1.053491102708487226e+01,-1.560617766963137587e+00,-1.004573341060366154e+01,5.549446594648926867e-01,6.075998061015687179e-01,6.920816843967640963e-01,7.228919281763633853e-01,7.549373907363804426e-01
2.500000000000000000e+01,-1.057166590095210701e+01,-1.058064065781085716e+01,-1.041779610295722946e+01,-1.977156519670524748e+00,-1.051069041576221252e+01,-2.828279935364836906e+00,-1.050235314275441567e+01,5.544892445303193362e-01,6.102909010722357142e-01,6.919456292289699606e-01,7.227643525929049462e-01,7.550023563416935479e-01
3.000000000000000000e+01,-1.057623927901521910e+01,-1.057996248273533624e+01,-1.049688889398234970e+01,-3.873223089795765794e+00,-1.053204622989981942e+01,-4.508089038432424367e+00,-1.051363266718225553e+01,5.546537329475347278e-01,6.106079311436523049e-01,6.919527277209674976e-01,7.225832418036277627e-01,7.550174817979028452e-01
3.500000000000000000e+01,-1.057617652953542731e+01,-1.057978216620599099e+01,-1.015959223034980141e+01,-6.462975228918943493e+00,-1.053377447558959190e+01,-6.565372068501991620e+00,-1.041222359013278265e+01,5.544762140442047738e-01,6.087258470832168644e-01,6.919368754035609692e-01,7.225653997901482217e-01,7.549725292813181943e-01
4.000000000000000000e+01,-1.057586963332801844e+01,-1.058026409042181371e+01,-1.006873821595267771e+01,-9.230544749184904418e+00,-1.053224918121943254e+01,-8.692464025164630570e+00,-1.037742601777152096e+01,5.545327920737832539e-01,6.073778184572034000e-01,6.919208780727075236e-01,7.225997992979804607e-01,7.549375287451518535e-01
4.500000000000000000e+01,-1.057669678433851779e+01,-1.058081690820909770e+01,-1.023675722285714329e+01,-1.056375646616427133e+01,-1.053811932308744659e+01,-1.017443993910156763e+01,-1.042106826783405005e+01,5.544625416617119384e-01,6.073457901701410089e-01,6.919222869957120103e-01,7.225817094502322568e-01,7.549365653904305251e-01
5.000000000000000000e+01,-1.057746677362494658e+01,-1.058121070278745890e+01,-1.045619922675903091e+01,-1.025398617601894991e+01,-1.053636523683436899e+01,-1.057360933429223238e+01,-1.048728014972489575e+01,5.544773367934719976e-01,6.076055575105809847e-01,6.919129194146761419e-01,7.225566225572005452e-01,7.549432646833625915e-01
5.500000000000000000e+01,-1.057783897750553592e+01,-1.058147039131409528e+01,-1.057064708516125329e+01,-9.854190709464386799e+00,-1.053886222351012414e+01,-1.040047599241900933e+01,-1.052997927714345394e+01,5.544481365790066008e-01,6.075023065506610642e-01,6.919133287623582262e-01,7.225587539598166131e-01,7.549401941318979459e-01
6.000000000000000000e+01,-1.057807111705196412e+01,-1.058165894479417446e+01,-1.057808062766965485e+01,-9.893869075662179213e+00,-1.053889025473720764e+01,-1.023682989211485506e+01,-1.054111242705261020e+01,5.544447683681550387e-01,6.072913250600511237e-01,6.919094522800903757e-01,7.225617746349501935e-01,7.549348277290001130e-01
6.500000000000000000e+01,-1.057832308144766742e+01,-1.058181443407707967e+01,-1.055663729071298640e+01,-1.019846064983151734e+01,-1.053984140827684257e+01,-1.024540332158683498e+01,-1.053707691203560337e+01,5.544317384457073672e-01,6.072510432113151779e-01,6.919083246983154245e-01,7.225563646298416298e-01,7.549342145959819783e-01
7.000000000000000000e+01,-1.057860342419601984e+01,-1.058195290888667195e+01,-1.055467638081035631e+01,-1.047533217186844823e+01,-1.054036931788192533e+01,-1.036360617640731263e+01,-1.053373288948704456e+01,5.544211069686227900e-01,6.072893146761971783e-01,6.919066902684265497e-01,7.225545204353823747e-01,7.549351989814095942e-01
7.500000000000000000e+01,-1.057888688220696416e+01,-1.058208038198568346e+01,-1.056906443592630929e+01,-1.057987546845052762e+01,-1.054097657187540626e+01,-1.048700934613741431e+01,-1.053539899347484976e+01,5.544123253769193127e-01,6.072794617083940860e-01,6.919050264420023577e-01,7.225554895441930192e-01,7.549347248297628710e-01
8.000000000000000000e+01,-1.057915896694356661e+01,-1.058219909045450713e+01,-1.058077944242602797e+01,-1.056706934386148156e+01,-1.054155155523468501e+01,-1.055651484632021742e+01,-1.053886905569324384e+01,5.544006421238100168e-01,6.072505427142161905e-01,6.919039450605659614e-01,7.225545585570923857e-01,7.549340128217276735e-01
8.500000000000000000e+01,-1.057941751141772713e+01,-1.058231007347831110e+01,-1.058312143701453145e+01,-1.054263015547908822e+01,-1.054211793485839266e+01,-1.057348450043936694e+01,-1.054087891757405693e+01,5.543908683793601355e-01,6.072471041225018240e-01,6.919022968503242277e-01,7.225537165922578664e-01,7.549340400283699459e-01
9.000000000000000000e+01,-1.057966374460074732e+01,-1.058241361415277915e+01,-1.058143047254714375e+01,-1.054788024041242345e+01,-1.054268367772237269e+01,-1.056750066894763762e+01,-1.054109994393071226e+01,5.543798672354478541e-01,6.072521955984675479e-01,6.919011290748211529e-01,7.225537270764090803e-01,7.549341435964256330e-01
9.500000000000000000e+01,-1.057989936918517238e+01,-1.058250952010652313e+01,-1.058102591393101655e+01,-1.056794662815592289e+01,-1.054325610240135447e+01,-1.056199279674641289e+01,-1.054077952802482621e+01,5.543686578671904730e-01,6.072489708381861861e-01,6.918996280445565139e-01,7.225533895583018396e-01,7.549340177066146129e-01
1.000000000000000000e+02,-1.058012522197217109e+01,-1.058259723949414699e+01,-1.058217270178445624e+01,-1.058095647809930639e+01,-1.054382066662669715e+01,-1.056351594511694358e+01,-1.054075491358270611e+01,5.543574260657948560e-01,6.072453514307658562e-01,6.918982665119199904e-01,7.225529908114846078e-01,7.549339516763546865e-01
1.050000000000000000e+02,-1.058034175421537704e+01,-1.058267647059881078e+01,-1.058308840661940664e+01,-1.058277025829111473e+01,-1.054440043825928086e+01,-1.056843228667971424e+01,-1.054099180921894252e+01,5.543456316369951287e-01,6.072457652504814618e-01,6.918968278526665960e-01,7.225527877869537541e-01,7.549339782553364797e-01
1.100000000000000000e+02,-1.058054905218315156e+01,-1.058274754253820760e+01,-1.058318424801435853e+01,-1.058074319185067580e+01,-1.054497275555835678e+01,-1.057219228179674886e+01,-1.054118287738209325e+01,5.543335920812159090e-01,6.072459478351013296e-01,6.918953504877999316e-01,7.225525059729622779e-01,7.549339704769773007e-01
1.150000000000000000e+02,-1.058074715248454645e+01,-1.058281136315009974e+01,-1.058302785261002477e+01,-1.058041273511148184e+01,-1.054555746129561378e+01,-1.057345203634163866e+01,-1.054122867693471122e+01,5.543212687514297299e-01,6.072450268137173923e-01,6.918938710896914701e-01,7.225522076078643163e-01,7.549339479358052607e-01
1.200000000000000000e+02,-1.058093600497505804e+01,-1.058286878784139695e+01,-1.058304724461904911e+01,-1.058174689952063652e+01,-1.054613935966265892e+01,-1.057327901584121754e+01,-1.054121813948606956e+01,5.543085740609875467e-01,6.072446960899139379e-01,6.918923387449804618e-01,7.225519465265707320e-01,7.549339481422996379e-01
1.250000000000000000e+02,-1.058111559787886335e+01,-1.058292018085179720e+01,-1.058316507837417753e+01,-1.058282490601610171e+01,-1.054672834248725977e+01,-1.057298369499506130e+01,-1.054123059855391631e+01,5.542955690574008498e-01,6.072447020865932021e-01,6.918907862371181938e-01,7.225516601083561419e-01,7.549339484702113356e-01
1.300000000000000000e+02,-1.058128591701840193e+01,-1.058296568472427879e+01,-1.058321662817897746e+01,-1.058300493320108160e+01,-1.054731862944929333e+01,-1.057304021393101223e+01,-1.054126562035013848e+01,5.542822520922969787e-01,6.072444481020669027e-01,6.918892033149086629e-01,7.225513697622349962e-01,7.549339423308591979e-01
1.350000000000000000e+02,-1.058144700727953236e+01,-1.058300568308240130e+01,-1.058320442644717652e+01,-1.058284106864585894e+01,-1.054791214517573472e+01,-1.057328033394437838e+01,-1.054129579415896067e+01,5.542686038890285438e-01,6.072442043033408066e-01,6.918875877048880074e-01,7.225510814706170848e-01,7.549339399554892971e-01
1.400000000000000000e+02,-1.058159895140090079e+01,-1.058304074213404178e+01,-1.058319651398296557e+01,-1.058282204499757562e+01,-1.054850844629643802e+01,-1.057345365130676562e+01,-1.054131407007642096e+01,5.542546326588219108e-01,6.072440724013872249e-01,6.918859457988901784e-01,7.225507823393763074e-01,7.549339388953186791e-01
1.450000000000000000e+02,-1.058174188396696280e+01,-1.058307130090471304e+01,-1.058320749869873190e+01,-1.058293629351410026e+01,-1.054910668372459881e+01,-1.057349789389771999e+01,-1.054132959176202711e+01,5.542403419903645378e-01,6.072439020248452390e-01,6.918842746133631039e-01,7.225504796363585447e-01,7.549339362243411289e-01
1.500000000000000000e+02,-1.058187597000910074e+01,-1.058309772125359061e+01,-1.058321643771277287e+01,-1.058301391277815817e+01,-1.054970721679511314e+01,-1.057348283392521893e+01,-1.054134820712596898e+01,5.542257278399971288e-01,6.072437120617717454e-01,6.918825751877242247e-01,7.225501721536203847e-01,7.549339340583022251e-01
1.550000000000000000e+02,-1.058200139271634477e+01,-1.058312043434423799e+01,-1.058321630225565357e+01,-1.058301680098265862e+01,-1.055030942615968748e+01,-1.057347538381076646e+01,-1.054136842773456273e+01,5.542107892340585318e-01,6.072435452097271202e-01,6.918808489404220108e-01,7.225498582319450636e-01,7.549339323049119033e-01
1.600000000000000000e+02,-1.058211835328090444e+01,-1.058313985280670266e+01,-1.058321480555713734e+01,-1.058300324256588354e+01,-1.055091315472534497e+01,-1.057348810741912359e+01,-1.054138792685648696e+01,5.541955266353173482e-01,6.072433725115770065e-01,6.918790956595975983e-01,7.225495397086678651e-01,7.549339301799753432e-01
1.650000000000000000e+02,-1.058222707722964273e+01,-1.058315633547260504e+01,-1.058321579748635699e+01,-1.058300717169155192e+01,-1.055151818756880289e+01,-1.057350468002367272e+01,-1.054140685180429138e+01,5.541799388906959445e-01,6.072431909852678000e-01,6.918773160106592712e-01,7.225492157232537016e-01,7.549339281033285998e-01
1.700000000000000000e+02,-1.058232782400344085e+01,-1.058317024074373691e+01,-1.058321703411482950e+01,-1.058301803498735083e+01,-1.055212420206808233e+01,-1.057351373686235263e+01,-1.054142617436852625e+01,5.541640242629521929e-01,6.072430118179104053e-01,6.918755106599148164e-01,7.225488864679665557e-01,7.549339261013079394e-01
1.750000000000000000e+02,-1.058242088059265384e+01,-1.058318189878532678e+01,-1.058321712400673320e+01,-1.058302209311430708e+01,-1.055273098134392740e+01,-1.057351671763481349e+01,-1.054144607701191561e+01,5.541477812053988705e-01,6.072428297747263226e-01,6.918736799498133028e-01,7.225485522041263931e-01,7.549339239936894153e-01
1.800000000000000000e+02,-1.058250655189242551e+01,-1.058319160669853254e+01,-1.058321693052048573e+01,-1.058302095436994783e+01,-1.055333826976592704e+01,-1.057351900504004050e+01,-1.054146626003446130e+01,5.541312079892352083e-01,6.072426433761520803e-01,6.918718243643200427e-01,7.225482127619076156e-01,7.549339218712508570e-01
1.850000000000000000e+02,-1.058258515773933262e+01,-1.058319964073855601e+01,-1.058321705436019755e+01,-1.058302052076173005e+01,-1.055394580348923483e+01,-1.057352280385981302e+01,-1.054148662128988079e+01,5.541143025650405729e-01,6.072424552004299647e-01,6.918699443975557806e-01,7.225478683326708174e-01,7.549339197384667965e-01
1.900000000000000000e+02,-1.058265703365026944e+01,-1.058320624575312330e+01,-1.058321722583782254e+01,-1.058302165929669414e+01,-1.055455333583444499e+01,-1.057352727715294094e+01,-1.054150726312109221e+01,5.540970625906028735e-01,6.072422642282169214e-01,6.918680404666738282e-01,7.225475189291385991e-01,7.549339175574716343e-01
1.950000000000000000e+02,-1.058272252808567160e+01,-1.058321164110880375e+01,-1.058321724849447421e+01,-1.058302254171222856e+01,-1.055516061143590711e+01,-1.057353136512551472e+01,-1.054152823963614161e+01,5.540794855133571728e-01,6.072420701175306190e-01,6.918661129940211207e-01,7.225471645974951285e-01,7.549339153500806976e-01
2.000000000000000000e+02,-1.058278199704445477e+01,-1.058321602004562223e+01,-1.058321723811919846e+01,-1.058302265571894196e+01,-1.055576737310781255e+01,-1.057353500369031352e+01,-1.054154952014204483e+01,5.540615685875972529e-01,6.072418734498324921e-01,6.918641624018634362e-01,7.225468054122780037e-01,7.549339131148992132e-01
2.050000000000000000e+02,-1.058283580136305702e+01,-1.058321955105506262e+01,-1.058321727090556230e+01,-1.058302265899098771e+01,-1.055637336372174673e+01,-1.057353859645439798e+01,-1.054157108071922622e+01,5.540433088164354869e-01,6.072416740029428217e-01,6.918621890905114480e-01,7.225464414057037876e-01,7.549339108449392155e-01
2.100000000000000000e+02,-1.058288430444936523e+01,-1.058322238017324501e+01,-1.058321730598130372e+01,-1.058302286932478964e+01,-1.055697832380820955e+01,-1.057354234770324908e+01,-1.054159292867289821e+01,5.540247029814947544e-01,6.072414717408923801e-01,6.918601934481583005e-01,7.225460726362131769e-01,7.549339085457127396e-01
2.150000000000000000e+02,-1.058292786856753587e+01,-1.058322463232424937e+01,-1.058321732121334513e+01,-1.058302310991410700e+01,-1.055758199211505755e+01,-1.057354620062279871e+01,-1.054161507097412454e+01,5.540057476331845532e-01,6.072412668000201075e-01,6.918581758555970573e-01,7.225456991471568280e-01,7.549339062160622671e-01
2.200000000000000000e+02,-1.058296685196346409e+01,-1.058322641378979689e+01,-1.058321733497903772e+01,-1.058302325975994229e+01,-1.055818410418749842e+01,-1.057355006803810227e+01,-1.054163750285395196e+01,5.539864390951960704e-01,6.072410591363639476e-01,6.918561366829831805e-01,7.225453209833616608e-01,7.549339038551721170e-01
2.250000000000000000e+02,-1.058300160638584586e+01,-1.058322781393670020e+01,-1.058321735470549463e+01,-1.058302338022740230e+01,-1.055878439362776078e+01,-1.057355394479670530e+01,-1.054166021888929805e+01,5.539667734695289392e-01,6.072408487671120403e-01,6.918540762903514496e-01,7.225449381897035561e-01,7.549339014645428669e-01
2.300000000000000000e+02,-1.058303247445310014e+01,-1.058322890740723565e+01,-1.058321737359671566e+01,-1.058302352564718340e+01,-1.055938259168202720e+01,-1.057355786377746121e+01,-1.054168321797193997e+01,5.539467466259685446e-01,6.072406357313518965e-01,6.918519950285975106e-01,7.225445508072101397e-01,7.549338990437255426e-01
2.350000000000000000e+02,-1.058305978745139164e+01,-1.058322975594828463e+01,-1.058321739015937446e+01,-1.058302368067344190e+01,-1.055997842637435902e+01,-1.057356183922480852e+01,-1.054170649938958348e+01,5.539263542075330005e-01,6.072404200301398935e-01,6.918498932404102408e-01,7.225441588769381251e-01,7.549338965929173195e-01
2.400000000000000000e+02,-1.058308386346638663e+01,-1.058323041026937972e+01,-1.058321740728996119e+01,-1.058302382654563267e+01,-1.056057162342359312e+01,-1.057356586445289359e+01,-1.054173006089743403e+01,5.539055916230479770e-01,6.072402016821327742e-01,6.918477712603261498e-01,7.225437624377073487e-01,7.549338941125862679e-01
2.450000000000000000e+02,-1.058310500573862178e+01,-1.058323091162266394e+01,-1.058321742523640374e+01,-1.058302396910281473e+01,-1.056116190579989578e+01,-1.057356993252932931e+01,-1.054175390022468406e+01,5.538844540490823753e-01,6.072399807065643751e-01,6.918456294150623354e-01,7.225433615276312116e-01,7.549338916026833157e-01
2.500000000000000000e+02,-1.058312350137051716e+01,-1.058323129334917212e+01,-1.058321744299676404e+01,-1.058302411598821635e+01,-1.056174899383105448e+01,-1.057357404386756450e+01,-1.054177801569585782e+01,5.538629364236296038e-01,6.072397571135601524e-01,6.918434680242652179e-01,7.225429561829975755e-01,7.549338890634984534e-01
2.550000000000000000e+02,-1.058313962039233047e+01,-1.058323158214760795e+01,-1.058321746069724512e+01,-1.058302426563394683e+01,-1.056233260547656272e+01,-1.057357820100482115e+01,-1.054180240576425120e+01,5.538410334435744931e-01,6.072395309195054436e-01,6.918412873998686097e-01,7.225425464393784303e-01,7.549338864951680161e-01
2.600000000000000000e+02,-1.058315361506034158e+01,-1.058323179925890400e+01,-1.058321747871448615e+01,-1.058302441547990824e+01,-1.056291245622066555e+01,-1.057358240426220952e+01,-1.054182706871819697e+01,5.538187395634570631e-01,6.072393021368539534e-01,6.918390878479808714e-01,7.225421323311754795e-01,7.549338838977824873e-01
2.650000000000000000e+02,-1.058316571955003660e+01,-1.058323196143864209e+01,-1.058321749693534919e+01,-1.058302456624104693e+01,-1.056348825947349823e+01,-1.057358665257348740e+01,-1.054185200289582447e+01,5.537960489870454861e-01,6.072390707789777631e-01,6.918368696675226692e-01,7.225417138913815540e-01,7.549338812716199776e-01
2.700000000000000000e+02,-1.058317614985846866e+01,-1.058323208181231934e+01,-1.058321751525280519e+01,-1.058302471889401630e+01,-1.056405972669400661e+01,-1.057359094524070464e+01,-1.054187720678051932e+01,5.537729556640610395e-01,6.072388368576043804e-01,6.918346331523406167e-01,7.225412911524737858e-01,7.549338786168182658e-01
2.750000000000000000e+02,-1.058318510396944845e+01,-1.058323217058034160e+01,-1.058321753374102947e+01,-1.058302487319435059e+01,-1.056462656765322983e+01,-1.057359528220052880e+01,-1.054190267892815669e+01,5.537494532861357843e-01,6.072386003847221048e-01,6.918323785890576616e-01,7.225408641452737424e-01,7.549338759334406346e-01
2.800000000000000000e+02,-1.058319276228903938e+01,-1.058323223561997395e+01,-1.058321755242234197e+01,-1.058302502880348506e+01,-1.056518849080151767e+01,-1.057359966337274670e+01,-1.054192841787648227e+01,5.537255352794907548e-01,6.072383613715666151e-01,6.918301062601910356e-01,7.225404329003870529e-01,7.549338732217341086e-01
2.850000000000000000e+02,-1.058319928820282207e+01,-1.058323228296419494e+01,-1.058321757126419627e+01,-1.058302518583462870e+01,-1.056574520357116675e+01,-1.057360408846827760e+01,-1.054195442224548174e+01,5.537011947992456218e-01,6.072381198291526561e-01,6.918278164413977915e-01,7.225399974468750264e-01,7.549338704817278867e-01
2.900000000000000000e+02,-1.058320482879659608e+01,-1.058323231719819013e+01,-1.058321759025855258e+01,-1.058302534440201015e+01,-1.056629641280148846e+01,-1.057360855714413184e+01,-1.054198069071214228e+01,5.536764247230367975e-01,6.072378757674712357e-01,6.918255094041572129e-01,7.225395578135768160e-01,7.549338677136435694e-01
2.950000000000000000e+02,-1.058320951579574754e+01,-1.058323234178798344e+01,-1.058321760943050371e+01,-1.058302550444498102e+01,-1.056684182518130299e+01,-1.057361306914218702e+01,-1.054200722198885387e+01,5.536512176443537658e-01,6.072376291960641659e-01,6.918231854147940396e-01,7.225391140279520119e-01,7.549338649175658666e-01
3.000000000000000000e+02,-1.058321346645535854e+01,-1.058323235933218243e+01,-1.058321762875855043e+01,-1.058302566591020444e+01,-1.056738114769037651e+01,-1.057361762423632001e+01,-1.054203401484109115e+01,5.536255658626161313e-01,6.072373801247036296e-01,6.918208447347985457e-01,7.225386661170425384e-01,7.549338620936091315e-01
3.050000000000000000e+02,-1.058321678458987236e+01,-1.058323237176545106e+01,-1.058321764824616906e+01,-1.058302582881341003e+01,-1.056791408818035727e+01,-1.057362222218794834e+01,-1.054206106805631649e+01,5.535994613784795959e-01,6.072371285628113124e-01,6.918184876208434142e-01,7.225382141068357189e-01,7.549338592419143623e-01
3.100000000000000000e+02,-1.058321956165397637e+01,-1.058323238051157311e+01,-1.058321766789996410e+01,-1.058302599316206383e+01,-1.056844035592089881e+01,-1.057362686275924446e+01,-1.054208838049559382e+01,5.535728958816182876e-01,6.072368745186167427e-01,6.918161143253629408e-01,7.225377580229780383e-01,7.549338563625394016e-01
3.150000000000000000e+02,-1.058322187774714607e+01,-1.058323238661953170e+01,-1.058321768770597515e+01,-1.058302615893047793e+01,-1.056895966221320293e+01,-1.057363154571886099e+01,-1.054211595102343146e+01,5.535458607441994250e-01,6.072366179996884217e-01,6.918137250965704643e-01,7.225372978898905174e-01,7.549338534556669922e-01
3.200000000000000000e+02,-1.058322380272476160e+01,-1.058323239086187151e+01,-1.058321770767541814e+01,-1.058302632610206828e+01,-1.056947172104070276e+01,-1.057363627083767454e+01,-1.054214377855985063e+01,5.535183470102305048e-01,6.072363590149603141e-01,6.918113201785038857e-01,7.225368337316596667e-01,7.549338505214310269e-01
3.250000000000000000e+02,-1.058322539715329924e+01,-1.058323239377841496e+01,-1.058321772779532211e+01,-1.058302649468218171e+01,-1.056997624976988526e+01,-1.057364103789899801e+01,-1.054217186207355894e+01,5.534903453841046872e-01,6.072360975714121700e-01,6.918088998109728216e-01,7.225363655717618183e-01,7.549338475598300624e-01
3.300000000000000000e+02,-1.058322671332439313e+01,-1.058323239576971098e+01,-1.058321774807256865e+01,-1.058302666465238140e+01,-1.057047296989193086e+01,-1.057364584669656438e+01,-1.054220020055021934e+01,5.534618462214361267e-01,6.072358336763796771e-01,6.918064642302784728e-01,7.225358934328949267e-01,7.549338445709764533e-01
3.350000000000000000e+02,-1.058322779615511244e+01,-1.058323239712301600e+01,-1.058321776850110574e+01,-1.058302683601092298e+01,-1.057096160779956406e+01,-1.057365069702306215e+01,-1.054222879301492100e+01,5.534328395159134883e-01,6.072355673364020490e-01,6.918040136687814146e-01,7.225354173372460220e-01,7.549338415549539105e-01
3.400000000000000000e+02,-1.058322868405271500e+01,-1.058323239803099369e+01,-1.058321778907325417e+01,-1.058302700873298718e+01,-1.057144189556912650e+01,-1.057365558867297040e+01,-1.054225763851331266e+01,5.534033148877175456e-01,6.072352985585486307e-01,6.918015483549243561e-01,7.225349373062085467e-01,7.549338385118944394e-01
3.450000000000000000e+02,-1.058322940972569626e+01,-1.058323239863463705e+01,-1.058321780980813820e+01,-1.058302718283125543e+01,-1.057191357184182401e+01,-1.057366052145683000e+01,-1.054228673614071177e+01,5.533732615705047042e-01,6.072350273484052874e-01,6.917990685145438690e-01,7.225344533609971975e-01,7.549338354419439234e-01
3.500000000000000000e+02,-1.058323000087409937e+01,-1.058323239903544000e+01,-1.058321783068304889e+01,-1.058302735828206664e+01,-1.057237638266288648e+01,-1.057366549517669085e+01,-1.054231608501238071e+01,5.533426683966816695e-01,6.072347537126492334e-01,6.917965743691396607e-01,7.225339655218865342e-01,7.549338323450415222e-01
3.550000000000000000e+02,-1.058323048087371276e+01,-1.058323239930101423e+01,-1.058321785170990026e+01,-1.058302753507923022e+01,-1.057283008239379996e+01,-1.057367050964825239e+01,-1.054234568426879548e+01,5.533115237845399603e-01,6.072344776563814994e-01,6.917940661371468902e-01,7.225334738085674724e-01,7.549338292213989554e-01
3.600000000000000000e+02,-1.058323086939012470e+01,-1.058323239947211292e+01,-1.058321787287552240e+01,-1.058302771321430669e+01,-1.057327443465462480e+01,-1.057367556469470316e+01,-1.054237553308917619e+01,5.532798157207012846e-01,6.072341991855113585e-01,6.917915440339456046e-01,7.225329782406246792e-01,7.549338260709536064e-01
3.650000000000000000e+02,-1.058323118284886277e+01,-1.058323239957872097e+01,-1.058321789419296266e+01,-1.058302789267800037e+01,-1.057370921321624202e+01,-1.057368066013152230e+01,-1.054240563066741920e+01,5.532475317463524389e-01,6.072339183045828426e-01,6.917890082719918565e-01,7.225324788370053319e-01,7.549338228939478368e-01
3.700000000000000000e+02,-1.058323143495620577e+01,-1.058323239965030282e+01,-1.058321791564800485e+01,-1.058302807346599472e+01,-1.057413420299200624e+01,-1.057368579579996570e+01,-1.054243597622892636e+01,5.532146589373496681e-01,6.072336350184136533e-01,6.917864590600595331e-01,7.225319756159174212e-01,7.549338196903233600e-01
3.750000000000000000e+02,-1.058323163707783365e+01,-1.058323239969561058e+01,-1.058321793724846671e+01,-1.058302825556608973e+01,-1.057454920097031348e+01,-1.057369097151481263e+01,-1.054246656903098867e+01,5.531811838876292686e-01,6.072333493322505937e-01,6.917838966045073423e-01,7.225314685951028659e-01,7.549338164602075185e-01
3.800000000000000000e+02,-1.058323179862756369e+01,-1.058323239972209073e+01,-1.058321795898281081e+01,-1.058302843897111778e+01,-1.057495401717234529e+01,-1.057369618712538184e+01,-1.054249740833726179e+01,5.531470926902405383e-01,6.072330612499594604e-01,6.917813211089192116e-01,7.225309577924871052e-01,7.549338132036056415e-01
3.850000000000000000e+02,-1.058323192734821738e+01,-1.058323239973787366e+01,-1.058321798086537768e+01,-1.058302862368204877e+01,-1.057534847561285574e+01,-1.057370144245481569e+01,-1.054252849345530940e+01,5.531123709157590440e-01,6.072327707757934068e-01,6.917787327733543323e-01,7.225304432245260866e-01,7.549338099206365227e-01
3.900000000000000000e+02,-1.058323202959172882e+01,-1.058323239975055685e+01,-1.058321800287840020e+01,-1.058302880967237058e+01,-1.057573241520713836e+01,-1.057370673736042654e+01,-1.054255982369023315e+01,5.530770035911708460e-01,6.072324779138472683e-01,6.917761317960348100e-01,7.225299249081515995e-01,7.549338066113588930e-01
3.950000000000000000e+02,-1.058323211056034197e+01,-1.058323239975601737e+01,-1.058321802503393272e+01,-1.058302899694877830e+01,-1.057610569071619722e+01,-1.057371207168019644e+01,-1.054259139839362902e+01,5.530409751780391847e-01,6.072321826677068435e-01,6.917735183717937941e-01,7.225294028593474138e-01,7.549338032758224903e-01
4.000000000000000000e+02,-1.058323217447084907e+01,-1.058323239975893948e+01,-1.058321804731721549e+01,-1.058302918550260152e+01,-1.057646817357910507e+01,-1.057371744526839130e+01,-1.054262321692299764e+01,5.530042695478916137e-01,6.072318850404169188e-01,6.917708926929916347e-01,7.225288770936753036e-01,7.549337999140839361e-01
4.050000000000000000e+02,-1.058323222478155046e+01,-1.058323239975973351e+01,-1.058321806974389112e+01,-1.058302937532170773e+01,-1.057681975278221742e+01,-1.057372285797540279e+01,-1.054265527867410768e+01,5.529668699551797406e-01,6.072315850359490952e-01,6.917682549499565292e-01,7.225283476264274807e-01,7.549337965262072903e-01
4.100000000000000000e+02,-1.058323226425018149e+01,-1.058323239975990049e+01,-1.058321809229992816e+01,-1.058302956640570436e+01,-1.057716033560821600e+01,-1.057372830966901311e+01,-1.054268758302151276e+01,5.529287590132282437e-01,6.072312826570842592e-01,6.917656053299735541e-01,7.225278144727033114e-01,7.549337931121697931e-01
4.150000000000000000e+02,-1.058323229513035635e+01,-1.058323239975890928e+01,-1.058321811499185650e+01,-1.058302975873878538e+01,-1.057748984840041473e+01,-1.057373380018905173e+01,-1.054272012941258296e+01,5.528899186630519269e-01,6.072309779064670732e-01,6.917629440181710665e-01,7.225272776470810232e-01,7.549337896720769159e-01
4.200000000000000000e+02,-1.058323231920870811e+01,-1.058323239975835506e+01,-1.058321813781036802e+01,-1.058302995231883159e+01,-1.057780823718212915e+01,-1.057373932941068873e+01,-1.054275291727559605e+01,5.528503301454923413e-01,6.072306707871184539e-01,6.917602711972979934e-01,7.225267371633157243e-01,7.549337862060216953e-01
4.250000000000000000e+02,-1.058323233793469775e+01,-1.058323239975972285e+01,-1.058321816076191624e+01,-1.058303014713762913e+01,-1.057811546824054005e+01,-1.057374489719396138e+01,-1.054278594606390129e+01,5.528099739663510093e-01,6.072303613009897294e-01,6.917575870474467203e-01,7.225261930354285322e-01,7.549337827139717128e-01
4.300000000000000000e+02,-1.058323235244051652e+01,-1.058323239976451013e+01,-1.058321818383779700e+01,-1.058303034318635305e+01,-1.057841152859815104e+01,-1.057375050341448741e+01,-1.054281921525948107e+01,5.527688298652539967e-01,6.072300494509036417e-01,6.917548917468931968e-01,7.225256452764798887e-01,7.549337791960406552e-01
4.350000000000000000e+02,-1.058323236365519193e+01,-1.058323239976241403e+01,-1.058321820703943139e+01,-1.058303054046185032e+01,-1.057869642642270058e+01,-1.057375614793762608e+01,-1.054285272434714038e+01,5.527268767766903013e-01,6.072297352388990044e-01,6.917521854715720231e-01,7.225250938999674410e-01,7.549337756522227494e-01
4.400000000000000000e+02,-1.058323237229831015e+01,-1.058323239976378183e+01,-1.058321823037654141e+01,-1.058303073895869595e+01,-1.057897019129850236e+01,-1.057376183064003428e+01,-1.054288647284738900e+01,5.526840927946734539e-01,6.072294186664005666e-01,6.917494683949898526e-01,7.225245389182513023e-01,7.549337720825786135e-01
4.450000000000000000e+02,-1.058323237892776802e+01,-1.058323239976153296e+01,-1.058321825383647052e+01,-1.058303093866704181e+01,-1.057923287435488646e+01,-1.057376755139239677e+01,-1.054292046027067542e+01,5.526404551303256696e-01,6.072290997360668685e-01,6.917467406888722081e-01,7.225239803437275565e-01,7.549337684870776055e-01
4.500000000000000000e+02,-1.058323238400982369e+01,-1.058323239976577845e+01,-1.058321827741848153e+01,-1.058303113957820507e+01,-1.057948454836216357e+01,-1.057377331008374277e+01,-1.054295468616153286e+01,5.525959400682910472e-01,6.072287784488112905e-01,6.917440025226382350e-01,7.225234181882087547e-01,7.549337648658389632e-01
4.550000000000000000e+02,-1.058323238788851661e+01,-1.058323239975980101e+01,-1.058321830112344131e+01,-1.058303134169410953e+01,-1.057972530759387197e+01,-1.057377910658774134e+01,-1.054298915007163373e+01,5.525505229226681525e-01,6.072284548064049714e-01,6.917412540638081531e-01,7.225228524635793903e-01,7.549337612188656843e-01
4.600000000000000000e+02,-1.058323239084049838e+01,-1.058323239976409091e+01,-1.058321832495547454e+01,-1.058303154499693832e+01,-1.057995526764921124e+01,-1.057378494079286924e+01,-1.054302385157025768e+01,5.525041779866333158e-01,6.072281288099928842e-01,6.917384954774445927e-01,7.225222831809989810e-01,7.549337575461911864e-01
4.650000000000000000e+02,-1.058323239307642183e+01,-1.058323239976395946e+01,-1.058321834890281110e+01,-1.058303174948922276e+01,-1.058017456506276233e+01,-1.057379081257570341e+01,-1.054305879024399673e+01,5.524568784808405741e-01,6.072278004608548940e-01,6.917357269272483844e-01,7.225217103517571626e-01,7.549337538478211318e-01
4.700000000000000000e+02,-1.058323239477321387e+01,-1.058323239976307661e+01,-1.058321837296788459e+01,-1.058303195516087669e+01,-1.058038335685249010e+01,-1.057379672184175945e+01,-1.054309396568124946e+01,5.524085964985087083e-01,6.072274697595169135e-01,6.917329485745740136e-01,7.225211339860346804e-01,7.549337501238962966e-01
4.750000000000000000e+02,-1.058323239604532162e+01,-1.058323239976222752e+01,-1.058321839716105117e+01,-1.058303216200590668e+01,-1.058058181981640899e+01,-1.057380266846224970e+01,-1.054312937750738755e+01,5.523593029465312387e-01,6.072271367073662773e-01,6.917301605789177854e-01,7.225205540944448224e-01,7.549337463742848975e-01
4.800000000000000000e+02,-1.058323239700284191e+01,-1.058323239976502705e+01,-1.058321842146340686e+01,-1.058303237002211716e+01,-1.058077014987233433e+01,-1.057380865233959177e+01,-1.054316502532139666e+01,5.523089674818888462e-01,6.072268013050186042e-01,6.917273630980838028e-01,7.225199706871433536e-01,7.549337425991188288e-01
4.850000000000000000e+02,-1.058323239772013125e+01,-1.058323239976328622e+01,-1.058321844588824590e+01,-1.058303257919839702e+01,-1.058094856105607917e+01,-1.057381467336254843e+01,-1.054320090878072058e+01,5.522575584462092735e-01,6.072264635527644394e-01,6.917245562880818266e-01,7.225193837736454405e-01,7.549337387983700021e-01
4.900000000000000000e+02,-1.058323239825884698e+01,-1.058323239976020957e+01,-1.058321847042733310e+01,-1.058303278952945625e+01,-1.058111728455550171e+01,-1.057382073144317403e+01,-1.054323702751736391e+01,5.522050427927258642e-01,6.072261234511096006e-01,6.917217403027073885e-01,7.225187933634923398e-01,7.549337349720687262e-01
4.950000000000000000e+02,-1.058323239865746679e+01,-1.058323239976055063e+01,-1.058321849508398671e+01,-1.058303300101701794e+01,-1.058127656754268564e+01,-1.057382682645888394e+01,-1.054327338119342805e+01,5.521513860101561200e-01,6.072257810002001932e-01,6.917189152943565844e-01,7.225181994657909890e-01,7.549337311202964917e-01
5.000000000000000000e+02,-1.058323239895397805e+01,-1.058323239976690466e+01,-1.058321851985306772e+01,-1.058303321364531868e+01,-1.058142667193198605e+01,-1.057383295832245906e+01,-1.054330996949371624e+01,5.520965520422503880e-01,6.072254362000517602e-01,6.917160814133305191e-01,7.225176020894255036e-01,7.549337272430070023e-01


==> data/trajectories_32x1_32x1_cost.csv <==
Iteration,Proxy_Cost_dB,Best_1_Cost_dB,Best_2_Cost_dB,Best_4_Cost_dB,Best_8_Cost_dB,Best_16_Cost_dB,Best_32_Cost_dB,Best_64_Cost_dB,Best_128_Cost_dB,Best_256_Cost_dB,Best_512_Cost_dB,Best_1024_Cost_dB
0.000000000000000000e+00,-9.908301536267028808e+00,4.414851506738650677e-01,3.356345997631264844e-01,-1.340234786171033754e+00,4.571606367844519569e-01,4.651437917758174945e-01,4.657706950542383484e-01,4.643297282579897933e-01,4.662186804408239293e-01,4.656258464606921055e-01,4.653564324890793746e-01,4.662688300741248959e-01
5.000000000000000000e+00,-8.667755044451483926e+00,4.346752993900282469e-01,-7.867082072997093611e-01,-4.691012224000254527e+00,4.168988525493100838e-01,4.623985021729267730e-01,4.563706752437003411e-01,4.587558141490515884e-01,4.637221714359865410e-01,4.654910692734431366e-01,4.649937459130782380e-01,4.662608728287016557e-01
1.000000000000000000e+01,-9.166385893949330566e+00,4.146913343092950011e-01,-1.835391035664533987e+00,-6.773279805038448842e+00,3.668310432723523862e-01,4.556349600524240429e-01,4.506566490648946655e-01,4.553126345954637832e-01,4.634063802055830017e-01,4.653041660625237275e-01,4.649935877463480249e-01,4.662575222114839213e-01
1.500000000000000000e+01,-9.390253258441829232e+00,3.047382165391053777e-01,-3.182409502389411671e+00,-8.358244072581172190e+00,3.227958940084182382e-01,4.444417410073372987e-01,4.451808513065848016e-01,4.552971857084001095e-01,4.626215356426115477e-01,4.650987648702845645e-01,4.649830635127298883e-01,4.662549126465387328e-01
2.000000000000000000e+01,-9.608815607835277106e+00,1.543865386880272639e-01,-4.935446426209187720e+00,-7.857335420355779476e+00,3.027275725698273523e-01,4.299981263286835054e-01,4.407424269698613228e-01,4.557473839860854969e-01,4.623440408561830250e-01,4.648719419295999633e-01,4.649508554370826996e-01,4.662530484942369879e-01
2.500000000000000000e+01,-9.774035998081338050e+00,-8.832016048829258170e-02,-6.713560282963097592e+00,-7.799235198292006288e+00,3.061497296686146452e-01,4.156568732683807443e-01,4.381550281927687474e-01,4.551711206336956361e-01,4.624324908312216764e-01,4.646212942077351804e-01,4.649401467051455517e-01,4.662513696430435894e-01
3.000000000000000000e+01,-9.863996112019972173e+00,-4.446698746894934273e-01,-7.737863343029185437e+00,-8.263673856737645096e+00,3.083036712679865787e-01,4.052446629646394016e-01,4.375434051883842490e-01,4.549124835650769083e-01,4.623848328295999677e-01,4.643974566759843103e-01,4.649437329975841249e-01,4.662496449143287980e-01
3.500000000000000000e+01,-9.902747353014069276e+00,-9.292040337685434359e-01,-7.757683927992604644e+00,-8.431772071214764352e+00,3.029706465836060625e-01,4.010289820839441632e-01,4.377778639162965835e-01,4.550416067416108157e-01,4.623477421439470825e-01,4.642544592569819439e-01,4.649443696426400763e-01,4.662479506123529127e-01
4.000000000000000000e+01,-9.917407791199790879e+00,-1.604802305258919315e+00,-7.517478431661400506e+00,-8.369043900656453872e+00,2.992204910047384092e-01,4.012559504287538936e-01,4.378870352255714860e-01,4.549836004044680582e-01,4.623384845295481216e-01,4.641958430891590659e-01,4.649427211484808975e-01,4.662463633971350441e-01
4.500000000000000000e+01,-9.922731007504975054e+00,-2.444301383940783889e+00,-7.483480359831871986e+00,-8.357210605511596668e+00,2.994985018739704796e-01,4.021674040593430366e-01,4.376827908880075446e-01,4.548979498312087921e-01,4.623148322143888489e-01,4.641903091253507530e-01,4.649419893143835192e-01,4.662449001944386495e-01
5.000000000000000000e+01,-9.924676172774413274e+00,-3.469831757506480763e+00,-7.639365907067174888e+00,-8.395961397089692468e+00,2.998365085727264234e-01,4.020666419780747347e-01,4.374270131032281239e-01,4.549151571600384969e-01,4.623021297773324267e-01,4.641995872255877398e-01,4.649409934579473158e-01,4.662435468020911800e-01
5.500000000000000000e+01,-9.925492871107437054e+00,-4.641634661148675178e+00,-7.812992976281418755e+00,-8.424523587372508615e+00,2.990429270421213204e-01,4.013120146761272045e-01,4.373185248817890169e-01,4.549080747325742746e-01,4.623028922486376313e-01,4.642032307851862161e-01,4.649402172734329319e-01,4.662422871472692854e-01
6.000000000000000000e+01,-9.926209585634017785e+00,-5.855692468078875557e+00,-7.891324662059701289e+00,-8.438701010336073338e+00,2.985168768688288843e-01,4.007397428100853976e-01,4.373316757719121206e-01,4.548849141260652984e-01,4.623022723944606449e-01,4.641991779827158715e-01,4.649399821774161667e-01,4.662411073886758572e-01
6.500000000000000000e+01,-9.927281318200225968e+00,-6.936549339606853160e+00,-7.892976603734677354e+00,-8.447215272448040935e+00,2.985075640731901792e-01,4.005968674797706353e-01,4.373569036098862162e-01,4.548867921454391450e-01,4.622985887613655920e-01,4.641922380428396000e-01,4.649397048689475342e-01,4.662399952004489534e-01
7.000000000000000000e+01,-9.928685209200960315e+00,-7.726426038222040660e+00,-7.889775647247709855e+00,-8.450355216590367036e+00,2.983639820947113774e-01,4.006306588419042414e-01,4.373474429591359125e-01,4.548812956793007456e-01,4.622959346241570788e-01,4.641870933566503155e-01,4.649395110288830901e-01,4.662389391891481050e-01
7.500000000000000000e+01,-9.930031096375778077e+00,-8.143687126899765261e+00,-7.909902832670918649e+00,-8.451679599840669965e+00,2.980892884393407383e-01,4.006116580792717374e-01,4.373248531795715932e-01,4.548743844385852442e-01,4.622945510128178004e-01,4.641849874943194121e-01,4.649393826165534316e-01,4.662379291356152367e-01
8.000000000000000000e+01,-9.930869402667578782e+00,-8.283634828290772134e+00,-7.935859986994873161e+00,-8.454312444245488223e+00,2.979564943982231928e-01,4.005249644364144435e-01,4.373150437502167920e-01,4.548726228647174130e-01,4.622931032245845007e-01,4.641845704983422194e-01,4.649392206608474742e-01,4.662369553332011973e-01
8.500000000000000000e+01,-9.931080891317790815e+00,-8.292394747469435501e+00,-7.954370178494007071e+00,-8.457157188990731100e+00,2.978226900973844904e-01,4.004583196165577563e-01,4.373171296495828031e-01,4.548678636730457692e-01,4.622915707238260952e-01,4.641842633005590635e-01,4.649390904597364149e-01,4.662360092995030403e-01
9.000000000000000000e+01,-9.930980171946869106e+00,-8.271787428607106918e+00,-7.968308393493131803e+00,-8.459711077068298835e+00,2.976454653401287564e-01,4.004566140324950507e-01,4.373188619795592147e-01,4.548642188414483423e-01,4.622903665770843329e-01,4.641834965746957642e-01,4.649389523969720828e-01,4.662350830935942936e-01
9.500000000000000000e+01,-9.930957156040093992e+00,-8.267893967670275401e+00,-7.981495947323866247e+00,-8.462485788893163274e+00,2.974886227272845463e-01,4.003804639317497527e-01,4.373167398684262297e-01,4.548610265674395414e-01,4.622893403329866313e-01,4.641824818093227556e-01,4.649388188807798694e-01,4.662341699093805469e-01
1.000000000000000000e+02,-9.931079209543229425e+00,-8.282624471192004734e+00,-7.996903569645801291e+00,-8.465313156715035703e+00,2.973367019969062608e-01,4.003693260675434407e-01,4.373149087827161163e-01,4.548572406958577563e-01,4.622882407822614947e-01,4.641815342096923258e-01,4.649386916881040333e-01,4.662332635676570414e-01
1.050000000000000000e+02,-9.931172810649382399e+00,-8.315273059449275195e+00,-8.013299748706849357e+00,-8.468057536420023013e+00,2.971704327016527203e-01,4.003250854634999856e-01,4.373149710011818847e-01,4.548539499821719345e-01,4.622871105248385626e-01,4.641807349070655730e-01,4.649385632235567001e-01,4.662323589578129535e-01
1.100000000000000000e+02,-9.931177199326720384e+00,-8.337518486822386166e+00,-8.029264202635733483e+00,-8.470866811388122031e+00,2.970060520684572047e-01,4.003098381596803534e-01,4.373151912231681981e-01,4.548504701667777650e-01,4.622860351337703677e-01,4.641799957932855047e-01,4.649384352131202824e-01,4.662314517776373624e-01
1.150000000000000000e+02,-9.931182028826899710e+00,-8.353212569110496588e+00,-8.045298539304820196e+00,-8.473714059940467891e+00,2.968403511290281238e-01,4.002584713968684316e-01,4.373149907519933155e-01,4.548470541347341412e-01,4.622849910930630912e-01,4.641792307463528111e-01,4.649383016902962629e-01,4.662305388825409569e-01
1.200000000000000000e+02,-9.931212726863542173e+00,-8.410028050914357678e+00,-8.061824767680242587e+00,-8.476578731847505210e+00,2.966692256071108424e-01,4.002976044385125332e-01,4.373148070451198799e-01,4.548436892857874447e-01,4.622839512080568758e-01,4.641784240775865267e-01,4.649381655376556566e-01,4.662296182475647588e-01
1.250000000000000000e+02,-9.931227381898709794e+00,-8.428830011599609762e+00,-8.078943827187337945e+00,-8.479493832991284563e+00,2.964960692508148421e-01,4.002036535967424813e-01,4.373147490238427082e-01,4.548402981031868242e-01,4.622829314802973100e-01,4.641775980750391106e-01,4.649380272454362029e-01,4.662286892741113742e-01
1.300000000000000000e+02,-9.931232496546176236e+00,-8.472408403777354380e+00,-8.096461211996690110e+00,-8.482452627515183252e+00,2.963204519310001506e-01,4.002393236219563555e-01,4.373147796531421383e-01,4.548369651948990233e-01,4.622819394305002771e-01,4.641767680702204579e-01,4.649378872311025201e-01,4.662277528918761238e-01
1.350000000000000000e+02,-9.931243971204901655e+00,-8.515607726739759187e+00,-8.114315077733873949e+00,-8.485451761707279772e+00,2.961415068947150786e-01,4.001673983632485498e-01,4.373147651230731014e-01,4.548336368437615462e-01,4.622809681195050868e-01,4.641759319797273409e-01,4.649377447161495147e-01,4.662268118002069195e-01
1.400000000000000000e+02,-9.931251302070489118e+00,-8.558050617108813540e+00,-8.132594974274935495e+00,-8.488497886690023364e+00,2.959599878855718180e-01,4.001867430403585058e-01,4.373147278876503563e-01,4.548303473604833891e-01,4.622800173339152163e-01,4.641750826404720254e-01,4.649375996987626380e-01,4.662258705545795912e-01
1.450000000000000000e+02,-9.931256167380357880e+00,-8.597586506306450715e+00,-8.151317018036840167e+00,-8.491586991236523829e+00,2.957757392120579643e-01,4.001922434764996206e-01,4.373147230561929555e-01,4.548270840991994746e-01,4.622790906827959345e-01,4.641742181905940123e-01,4.649374528018298536e-01,4.662249356090563124e-01
1.500000000000000000e+02,-9.931261888804543858e+00,-8.660541463972005971e+00,-8.170453583399918784e+00,-8.494717293308969630e+00,2.955886811210157727e-01,4.001270711674296265e-01,4.373147212324736133e-01,4.548238542164452225e-01,4.622781888759244229e-01,4.641733408602568556e-01,4.649373037236333994e-01,4.662240151652907172e-01
1.550000000000000000e+02,-9.931265613456799812e+00,-8.700341625748142960e+00,-8.189991798760477337e+00,-8.497888436935346235e+00,2.953989928720879288e-01,4.001603833778804575e-01,4.373147157946443708e-01,4.548206601529748427e-01,4.622773117874523496e-01,4.641724528674217587e-01,4.649371525970981134e-01,4.662231188323253672e-01
1.600000000000000000e+02,-9.931269053449545581e+00,-8.763137448765030868e+00,-8.209934986576913118e+00,-8.501097258837152282e+00,2.952066298265169086e-01,4.000990194623190721e-01,4.373147072962959570e-01,4.548175023536956685e-01,4.622764602556359570e-01,4.641715549364576754e-01,4.649369995334562966e-01,4.662222570723039139e-01
1.650000000000000000e+02,-9.931271903993982519e+00,-8.832580715120943893e+00,-8.230281538626947224e+00,-8.504343038853740211e+00,2.950116277582447988e-01,4.001085509698914522e-01,4.373147034861073479e-01,4.548143845620058467e-01,4.622756343726658335e-01,4.641706475383139407e-01,4.649368445612105938e-01,4.662214404491473729e-01
1.700000000000000000e+02,-9.931274142452014786e+00,-8.872642054721922023e+00,-8.251021676066571331e+00,-8.507624557547259769e+00,2.948140213785890307e-01,4.001634515178160156e-01,4.373146994044247449e-01,4.548113073784768035e-01,4.622748340762936059e-01,4.641697315147246261e-01,4.649366877590415670e-01,4.662206787830631693e-01
1.750000000000000000e+02,-9.931276101557077851e+00,-8.945028513041531681e+00,-8.272145859986594019e+00,-8.510940773052915631e+00,2.946138114731760016e-01,4.000689925757937582e-01,4.373146946727518580e-01,4.548082734400627491e-01,4.622740597034039056e-01,4.641688081975911540e-01,4.649365291566431302e-01,4.662199803067185733e-01
1.800000000000000000e+02,-9.931277625003449572e+00,-8.987026961921085189e+00,-8.293646316812676389e+00,-8.514290841018562261e+00,2.944110170661646819e-01,4.001074548624586336e-01,4.373146898137956207e-01,4.548052838043665780e-01,4.622733112261476207e-01,4.641678788735001948e-01,4.649363688326397237e-01,4.662193509702300953e-01
1.850000000000000000e+02,-9.931278924766628435e+00,-9.050632744334695445e+00,-8.315513644837588814e+00,-8.517673462099594417e+00,2.942056525116867882e-01,4.000534783133147809e-01,4.373146854723922727e-01,4.548023403146872479e-01,4.622725884751000547e-01,4.641669447551472483e-01,4.649362068305864515e-01,4.662187940104892125e-01
1.900000000000000000e+02,-9.931279951095090652e+00,-9.094266014572948365e+00,-8.337736148782541434e+00,-8.521087623974977987e+00,2.939977236563416918e-01,4.000699828366549582e-01,4.373146809475884078e-01,4.547994441968594703e-01,4.622718913534420437e-01,4.641660070486748335e-01,4.649360431992833886e-01,4.662183098295693551e-01
1.950000000000000000e+02,-9.931280803202138685e+00,-9.147952149074193073e+00,-8.360301102232035930e+00,-8.524532276313941281e+00,2.937872452821088110e-01,4.000793521339096048e-01,4.373146762609492755e-01,4.547965968187903663e-01,4.622712196094510562e-01,4.641650670037755222e-01,4.649358779827328925e-01,4.662178962018572737e-01
2.000000000000000000e+02,-9.931281480417835539e+00,-9.185827063809952620e+00,-8.383194934405885590e+00,-8.528006472118008219e+00,2.935742249559045725e-01,4.000410610713162618e-01,4.373146716034037040e-01,4.547937993005846669e-01,4.622705729474407277e-01,4.641641258825142113e-01,4.649357112236804923e-01,4.662175487209717639e-01
2.050000000000000000e+02,-9.931282032288537565e+00,-9.236613614097763048e+00,-8.406402680221955137e+00,-8.531509320811670349e+00,2.933586743994434642e-01,4.000283882186544404e-01,4.373146669062993319e-01,4.547910527207995601e-01,4.622699510112642241e-01,4.641631957946290021e-01,4.649355429647421545e-01,4.662172614003124993e-01
2.100000000000000000e+02,-9.931282470544019247e+00,-9.264859828718851276e+00,-8.429908042458002626e+00,-8.535039868627098514e+00,2.931406047747430188e-01,4.000460644946509658e-01,4.373146621325703087e-01,4.547883580239443502e-01,4.622693534058702758e-01,4.641623975603524910e-01,4.649353732435030362e-01,4.662170273135852749e-01
2.150000000000000000e+02,-9.931282822594393878e+00,-9.310982315507388307e+00,-8.453693582651533589e+00,-8.538597259929264993e+00,2.929200281013801810e-01,4.002534541907459276e-01,4.373146572967024914e-01,4.547857160608828053e-01,4.622687796806296823e-01,4.641616663580427904e-01,4.649352020954969911e-01,4.662168391826533309e-01
2.200000000000000000e+02,-9.931283101108611788e+00,-9.339546236413596603e+00,-8.477740655911604861e+00,-8.542180658337631627e+00,2.926969585168221477e-01,4.000458231950456689e-01,4.373146524148460723e-01,4.547831275651593730e-01,4.622682293484198790e-01,4.641604395741402156e-01,4.649350295541408995e-01,4.662166898592546294e-01
2.250000000000000000e+02,-9.931283321979506695e+00,-9.367745592815268196e+00,-8.502029523634529795e+00,-8.545789236905429576e+00,2.924714117262171564e-01,4.000157921032321817e-01,4.373146474754547319e-01,4.547805931744925423e-01,4.622677018872062837e-01,4.641595095682126138e-01,4.649348556509023123e-01,4.662165726711312019e-01
2.300000000000000000e+02,-9.931283495795117489e+00,-9.403582242958284709e+00,-8.526539369951747105e+00,-8.549422219627468067e+00,2.922434071226241437e-01,4.000089701102963469e-01,4.373146424750990469e-01,4.547781134231387301e-01,4.622671967459449638e-01,4.641586436248367753e-01,4.649346804152498791e-01,4.662164816362184827e-01
2.350000000000000000e+02,-9.931283632035531994e+00,-9.424145772813156796e+00,-8.551248369114244241e+00,-8.553078842533695436e+00,2.920135388530287757e-01,4.000063595598024047e-01,4.373146374207005360e-01,4.547756887444727170e-01,4.622667133470784173e-01,4.641576472345502191e-01,4.649345038749463921e-01,4.662164115642112305e-01
2.400000000000000000e+02,-9.931283738486550661e+00,-9.446642805794313702e+00,-8.576133839356614885e+00,-8.556758364507297543e+00,2.917978359293721402e-01,4.000069265008232011e-01,4.373146323115634782e-01,4.547733194704868254e-01,4.622662510927459945e-01,4.641567766572297637e-01,4.649343260560675484e-01,4.662163580716871536e-01
2.450000000000000000e+02,-9.931283821105967746e+00,-9.475926951168453627e+00,-8.601172254597360123e+00,-8.560460076246821259e+00,2.915654444650451760e-01,4.000097153144941409e-01,4.373146271461663126e-01,4.547710058366726815e-01,4.622658093679794522e-01,4.641558585224220823e-01,4.649341469831191898e-01,4.662163175391895176e-01
2.500000000000000000e+02,-9.931283885057988314e+00,-9.492751768904785337e+00,-8.626339392047233545e+00,-8.564183284778373206e+00,2.913122230466889673e-01,4.000086007581829528e-01,4.373146219263295831e-01,4.547687479838680158e-01,4.622653875439747817e-01,4.641549581972321259e-01,4.649339666792104420e-01,4.662162870340885723e-01
2.550000000000000000e+02,-9.931283934275789704e+00,-9.509146625314201628e+00,-8.651610426354967132e+00,-8.567927317887013672e+00,2.910701957377839211e-01,3.999990559568828430e-01,4.373146166526070133e-01,4.547665459628923990e-01,4.622649849820869017e-01,4.641540786546968778e-01,4.649337851661551335e-01,4.662162642177952177e-01
2.600000000000000000e+02,-9.931283971981393677e+00,-9.532066321925679375e+00,-8.676960023579530557e+00,-8.571691526952372797e+00,2.908325371939424753e-01,3.999957822323056966e-01,4.373146113251416001e-01,4.547644001025754612e-01,4.622646010365700775e-01,4.641532160075342306e-01,4.649336024645776000e-01,4.662162472504354227e-01
2.650000000000000000e+02,-9.931284000743724860e+00,-9.548531416516661707e+00,-8.702362462857522019e+00,-8.575475280202825346e+00,2.905862911697123518e-01,3.999951708280595764e-01,4.373146059445803258e-01,4.547625547833010762e-01,4.622642350576816050e-01,4.641523512165806054e-01,4.649334185940700581e-01,4.662162347009889962e-01
2.700000000000000000e+02,-9.931284022567396619e+00,-9.559987708511224369e+00,-8.727791750144744398e+00,-8.579277963116446415e+00,2.903392030483604169e-01,3.999932030565173657e-01,4.373146005114708634e-01,4.547610192656258987e-01,4.622638863942413745e-01,4.641515449344695843e-01,4.649332335732180854e-01,4.662162254672846395e-01
2.750000000000000000e+02,-9.931284039048032142e+00,-9.570359142444846867e+00,-8.753221734309214241e+00,-8.583098980487731566e+00,2.900909368077091988e-01,3.999897907275190012e-01,4.373145950263493398e-01,4.547609674772464805e-01,4.622635543960159632e-01,4.641512658121766388e-01,4.649330474197832519e-01,4.662162187075665765e-01
2.800000000000000000e+02,-9.931284051434717597e+00,-9.590949630831941519e+00,-8.778626215194881510e+00,-8.586937753370543547e+00,2.898408944660320063e-01,3.999881793268158514e-01,4.373145894895227315e-01,4.547566349794940899e-01,4.622632384160874075e-01,4.641501564036403793e-01,4.649328601507534686e-01,4.662162137836802778e-01
2.850000000000000000e+02,-9.931284060696158988e+00,-9.600968473983957807e+00,-8.803979054494300627e+00,-8.590793717645727412e+00,2.895880273410126882e-01,3.999904733016785841e-01,4.373145839015386560e-01,4.547558495995694949e-01,4.622629378126508204e-01,4.641492548550549824e-01,4.649326717824363575e-01,4.662162102149698395e-01
2.900000000000000000e+02,-9.931284067585700370e+00,-9.612219466684209124e+00,-8.829202804146413897e+00,-8.594666324781831790e+00,2.893335269233623941e-01,4.000774123144769101e-01,4.373145782627799183e-01,4.547529384850635403e-01,4.622626519509371312e-01,4.641483946956738160e-01,4.649324823305678867e-01,4.662162076415410916e-01
2.950000000000000000e+02,-9.931284072684832154e+00,-9.625296454837870996e+00,-8.783898212947470086e+00,-8.598555041032087232e+00,2.890771547639144901e-01,4.002758445701363188e-01,4.373145725740094081e-01,4.547516539463600238e-01,4.622623802048631547e-01,4.641475553780750052e-01,4.649322918103345748e-01,4.662162057953821437e-01
3.000000000000000000e+02,-9.931284076439228059e+00,-9.634445300041416971e+00,-8.869555619991473350e+00,-8.602459346144081920e+00,2.888186088179824917e-01,4.001540935136965182e-01,4.373145668353553006e-01,4.547495561622414417e-01,4.622621219584539531e-01,4.641467273369107027e-01,4.649321002364637523e-01,4.662162044779408210e-01
3.050000000000000000e+02,-9.931284079189827807e+00,-9.641621409515254371e+00,-8.899762901567640938e+00,-8.606378732936088127e+00,2.885584179389243942e-01,4.000489315073506580e-01,4.373145610472466971e-01,4.547480845902643343e-01,4.622618766068853358e-01,4.641459755039669677e-01,4.649319076233277004e-01,4.662162035428744078e-01
3.100000000000000000e+02,-9.931284081192380597e+00,-9.646331403862774323e+00,-8.925020942503724797e+00,-8.610312707028421997e+00,2.882965462662796519e-01,3.999934136529090800e-01,4.373145552102136180e-01,4.547464298616022416e-01,4.622616435580499950e-01,4.641452652505402288e-01,4.649317139849431513e-01,4.662162028828514826e-01
3.150000000000000000e+02,-9.931284082643585975e+00,-9.658169294092818546e+00,-8.949902426991213744e+00,-8.614260786204502196e+00,2.880329860746697612e-01,3.999814181188444118e-01,4.373145493247155846e-01,4.547448468479429184e-01,4.622614222331344891e-01,4.641446180469372962e-01,4.649315193350394559e-01,4.662162024195634080e-01
3.200000000000000000e+02,-9.931284083689449815e+00,-9.668432012304290168e+00,-8.974596826461736399e+00,-8.618222499780832990e+00,2.877808256471702797e-01,3.999850594500304335e-01,4.373145433910701763e-01,4.547433855674669623e-01,4.622612120677540570e-01,4.641440016004227398e-01,4.649313236871309707e-01,4.662162020961763687e-01
3.250000000000000000e+02,-9.931284084437820070e+00,-9.673400520514039869e+00,-8.998707367736361817e+00,-8.622197388201282564e+00,2.875327168958009549e-01,3.999871695397702598e-01,4.373145374096251148e-01,4.547419610616584285e-01,4.622610125123676750e-01,4.641431592473707068e-01,4.649311270545361530e-01,4.662162018716660139e-01
3.300000000000000000e+02,-9.931284084971473192e+00,-9.682390988246439179e+00,-9.021909721406490945e+00,-8.626185002664607637e+00,2.872573818908054633e-01,3.999858094853833146e-01,4.373145313809411183e-01,4.547405718263968777e-01,4.622608230330966239e-01,4.641424331281639448e-01,4.649309294504029300e-01,4.662162017165922268e-01
3.350000000000000000e+02,-9.931284085348595525e+00,-9.689065023327506410e+00,-9.044514634105889073e+00,-8.630184904700703541e+00,2.870178165648260005e-01,3.999832429057986194e-01,4.373145253053032366e-01,4.547392255529891236e-01,4.622606431121181747e-01,4.641420485342212521e-01,4.649307308877797529e-01,4.662162016099555273e-01
3.400000000000000000e+02,-9.931284085614425550e+00,-9.694122613215881756e+00,-9.067587513912997110e+00,-8.634196665757889022e+00,2.867378168432001551e-01,3.999808037505545033e-01,4.373145191829086453e-01,4.547379231545498612e-01,4.622604722479905504e-01,4.641416720889207093e-01,4.649305313796062156e-01,4.662162015368681578e-01
3.450000000000000000e+02,-9.931284085800268002e+00,-9.698342405458182824e+00,-9.090946778345056600e+00,-8.638219866856294615e+00,2.864454428737901459e-01,3.999788779898612034e-01,4.373145130143781811e-01,4.547366680024328423e-01,4.622603099559660089e-01,4.641409818991309999e-01,4.649303309387748939e-01,4.662162014868495019e-01
3.500000000000000000e+02,-9.931284085930467853e+00,-9.701702452355329243e+00,-9.113107105469373082e+00,-8.642254098267954987e+00,2.861705189098741053e-01,3.999776626614625630e-01,4.373145068000561797e-01,4.547354595429865531e-01,4.622601557681616513e-01,4.641401841160711639e-01,4.649301295781250731e-01,4.662162014525708109e-01
3.550000000000000000e+02,-9.931284086018752788e+00,-9.708702947324557186e+00,-9.135272212438321660e+00,-8.646298959218079005e+00,2.859072982548744313e-01,3.999772897147768624e-01,4.373145005402575558e-01,4.547342844250430449e-01,4.622600092337328381e-01,4.641394121766884706e-01,4.649299273104832153e-01,4.662162014289442657e-01
3.600000000000000000e+02,-9.931284086079813278e+00,-9.716452658719065383e+00,-9.156880617788598187e+00,-8.650354057600802449e+00,2.856310436269511310e-01,3.999772878712847812e-01,4.373144942353605069e-01,4.547331548045987493e-01,4.622598699188089633e-01,4.641387067097210717e-01,4.649297241486533006e-01,4.662162014124654474e-01
3.650000000000000000e+02,-9.931284086120914623e+00,-9.719949621773537274e+00,-9.178282377340575948e+00,-8.654419009707513766e+00,2.853596750058990383e-01,3.999767219248107075e-01,4.373144878856006779e-01,4.547320740221471036e-01,4.622597374064388864e-01,4.641381820376858092e-01,4.649295201054695625e-01,4.662162014007401045e-01
3.700000000000000000e+02,-9.931284086149625878e+00,-9.723334465706859220e+00,-9.199189429577526056e+00,-8.658493439990087026e+00,2.850861622000330220e-01,3.999760474504657215e-01,4.373144814913154654e-01,4.547312464836080759e-01,4.622596112964878490e-01,4.641376340294874892e-01,4.649293151937826662e-01,4.662162013921442028e-01
3.750000000000000000e+02,-9.931284086169341663e+00,-9.727676097079003270e+00,-9.219711093452527706e+00,-8.662576980829239659e+00,2.848138546768718138e-01,3.999759156913050839e-01,4.373144750529956437e-01,4.547356370071335974e-01,4.622594912057415018e-01,4.641370955262581477e-01,4.649291094264650370e-01,4.662162013855872811e-01
3.800000000000000000e+02,-9.931284086180760085e+00,-9.732486238221685682e+00,-9.239850862028559320e+00,-8.666669272336598340e+00,2.845393243750215517e-01,3.999754251945514816e-01,4.373144685709212665e-01,4.547297519485344330e-01,4.622593767671584475e-01,4.641365230779686546e-01,4.649289028164530491e-01,4.662162013803426985e-01
3.850000000000000000e+02,-9.931284086189625882e+00,-9.736840825249023723e+00,-9.259589225546720925e+00,-8.670769962159418753e+00,2.842650203190722480e-01,3.999752401019496806e-01,4.373144620454427756e-01,4.547285152952887377e-01,4.622592676302578751e-01,4.641360393150267272e-01,4.649286953767153840e-01,4.662162013759312829e-01
3.900000000000000000e+02,-9.931284086195329763e+00,-9.740559461978605782e+00,-9.278903867393935911e+00,-8.674878705303068926e+00,2.839905620516772755e-01,3.999749951303195328e-01,4.373144554767599002e-01,4.547275985502836626e-01,4.622591634602483124e-01,4.641364667733743343e-01,4.649284871202690739e-01,4.662162013720395071e-01
3.950000000000000000e+02,-9.931284086198196803e+00,-9.743477321248759537e+00,-9.297793133543345689e+00,-8.678995163969791093e+00,2.837158083750337401e-01,3.999747708363806664e-01,4.373144488652580542e-01,4.547266682849724351e-01,4.622590639380970146e-01,4.641351044870494769e-01,4.649282780602169707e-01,4.662162013684648665e-01
4.000000000000000000e+02,-9.931284086201319639e+00,-9.743252523678194166e+00,-9.316254537048008544e+00,-8.683119007402842371e+00,2.834409513933561775e-01,3.999748172974107452e-01,4.373144422112589247e-01,4.547257230957498786e-01,4.622589687599758523e-01,4.641346195158089216e-01,4.649280682100448425e-01,4.662162013650789638e-01
4.050000000000000000e+02,-9.931284086203056916e+00,-9.736793067053456596e+00,-9.334178950987636725e+00,-8.687249911753701426e+00,2.831658215847296933e-01,3.999774947991697749e-01,4.373144355150065943e-01,4.547248180448120181e-01,4.622588776370063490e-01,4.641341155665750229e-01,4.649278588526461475e-01,4.662162013617997536e-01
4.100000000000000000e+02,-9.931284086203360673e+00,-9.753556676681386151e+00,-9.346911454991342794e+00,-8.691387559948589470e+00,2.828908725299374982e-01,4.000236037188284466e-01,4.373144287769886729e-01,4.547240051515030190e-01,4.622587902946533878e-01,4.641336724884945752e-01,4.649276575109864140e-01,4.662162013585757769e-01
4.150000000000000000e+02,-9.931284086204346551e+00,-9.751483725927199586e+00,-9.328208884157389136e+00,-8.695531641571051296e+00,2.826170065918209295e-01,4.004032233057550072e-01,4.373144219972730506e-01,4.547233107993367551e-01,4.622587064725163231e-01,4.641332502492957479e-01,4.649274531945845057e-01,4.662162013553752815e-01
4.200000000000000000e+02,-9.931284086204726691e+00,-9.758199315087788150e+00,-9.375465692534172391e+00,-8.699681852747950472e+00,2.823839540441049345e-01,4.000741692009162631e-01,4.373144151763523890e-01,4.547226577146385451e-01,4.622586259237859152e-01,4.641328428679966089e-01,4.649272262202924222e-01,4.662162013521791715e-01
4.250000000000000000e+02,-9.931284086204243522e+00,-9.760820496877165908e+00,-9.400807621913449097e+00,-8.703837896047017963e+00,2.821108691121356760e-01,4.000069469984097181e-01,4.373144083143514216e-01,4.547219073491526320e-01,4.622585484148697410e-01,4.641324652974925247e-01,4.649270103059158776e-01,4.662162013489760115e-01
4.300000000000000000e+02,-9.931284086204641426e+00,-9.762900686272773854e+00,-9.408702040919971310e+00,-8.707999480380584245e+00,2.818036349941154817e-01,3.999912607408432352e-01,4.373144014116363554e-01,4.547212163154621400e-01,4.622584737247834585e-01,4.641321025254258603e-01,4.649267990753971347e-01,4.662162013457573639e-01
4.350000000000000000e+02,-9.931284086204499317e+00,-9.766260611414262272e+00,-9.428163783218588279e+00,-8.712166320910174733e+00,2.815324381579108470e-01,3.999846034177790277e-01,4.373143944685314866e-01,4.547205977036750668e-01,4.622584016448251232e-01,4.641316866408318198e-01,4.649265856584062773e-01,4.662162013425213414e-01
4.400000000000000000e+02,-9.931284086205248940e+00,-9.768030524605691767e+00,-9.447447480405577025e+00,-8.716338138962017368e+00,2.812770465082446991e-01,3.999798929256956903e-01,4.373143874852025714e-01,4.547199838165776331e-01,4.622583319780614874e-01,4.641312958987163784e-01,4.649263696325529605e-01,4.662162013392671112e-01
4.450000000000000000e+02,-9.931284086205135253e+00,-9.770688973927802223e+00,-9.461591845939350875e+00,-8.720514661942289081e+00,2.810112884077963225e-01,3.999763037659370690e-01,4.373143804620881481e-01,4.547193762120668170e-01,4.622582645388975120e-01,4.641309357886647669e-01,4.649261522603308494e-01,4.662162013359904544e-01
4.500000000000000000e+02,-9.931284086205021566e+00,-9.772624789752093477e+00,-9.475202001141747488e+00,-8.724695623259576038e+00,2.807398001578386149e-01,3.999740536318803219e-01,4.373143733993731241e-01,4.547188127267640101e-01,4.622581991525490652e-01,4.641306177078307060e-01,4.649259343188293370e-01,4.662162013326929255e-01
4.550000000000000000e+02,-9.931284086204621886e+00,-9.774735873066687120e+00,-9.489120482360496212e+00,-8.728880762243191427e+00,2.804692832069345942e-01,3.999732957429504854e-01,4.373143662973826840e-01,4.547183700553105723e-01,4.622581356545810150e-01,4.641304557759327043e-01,4.649257160198386751e-01,4.662162013293720264e-01
4.600000000000000000e+02,-9.931284086204593464e+00,-9.776819370935983855e+00,-9.502769711388856066e+00,-8.733069824073908194e+00,2.802002410124582177e-01,3.999738020992902321e-01,4.373143591563322108e-01,4.547199972959505843e-01,4.622580738904995545e-01,4.641313420611239970e-01,4.649254975613226204e-01,4.662162013260303661e-01
4.650000000000000000e+02,-9.931284086204716033e+00,-9.778698842037293559e+00,-9.515974953321842733e+00,-8.737262559706730158e+00,2.799324590638579413e-01,3.999747072329962183e-01,4.373143519763342257e-01,4.547287041443501265e-01,4.622580137154304047e-01,4.641295871886035873e-01,4.649252789307153355e-01,4.662162013226652801e-01
4.700000000000000000e+02,-9.931284086205117489e+00,-9.780483760776363056e+00,-9.528771702991733150e+00,-8.741458725801901863e+00,2.796703113989413847e-01,3.999747603700015142e-01,4.373143447580173926e-01,4.547231261725593332e-01,4.622579549932145926e-01,4.641297447718062963e-01,4.649250596166992211e-01,4.662162013192777121e-01
4.750000000000000000e+02,-9.931284086205096173e+00,-9.782076317109623886e+00,-9.541080392665836740e+00,-8.745658084650111519e+00,2.794090028258534586e-01,3.999736714076537192e-01,4.373143375012369383e-01,4.547196862458294242e-01,4.622578975965042081e-01,4.641293926306560569e-01,4.649248393455230333e-01,4.662162013158684948e-01
4.800000000000000000e+02,-9.931284086204755113e+00,-9.782752391379764489e+00,-9.552781179480712481e+00,-8.749860404100878952e+00,2.791502288600812287e-01,3.999729106760894215e-01,4.373143302066302418e-01,4.547177301471161948e-01,4.622578414060726226e-01,4.641287420488959259e-01,4.649246187604802460e-01,4.662162013124366844e-01
4.850000000000000000e+02,-9.931284086204982486e+00,-9.778487320377619696e+00,-9.564301240189783115e+00,-8.754065457496482239e+00,2.788963833984217100e-01,3.999731628260153049e-01,4.373143228742723543e-01,4.547164371601355448e-01,4.622577863104148643e-01,4.641284773788644791e-01,4.649243975976916077e-01,4.662162013089823920e-01
4.900000000000000000e+02,-9.931284086204859918e+00,-9.774267584061608005e+00,-9.575294941511478086e+00,-8.758273023596212070e+00,2.787075816718703192e-01,3.999729624486478285e-01,4.373143155044013075e-01,4.547155010157675203e-01,4.622577322053642024e-01,4.641282523053624764e-01,4.649241758971471850e-01,4.662162013055065057e-01
4.950000000000000000e+02,-9.931284086204613004e+00,-9.787806582562318169e+00,-9.585981588832275690e+00,-8.762482886504045609e+00,2.784367381748121817e-01,3.999727711228146521e-01,4.373143080972429764e-01,4.547148215230908397e-01,4.622576789937682951e-01,4.641278872441634284e-01,4.649239536540198392e-01,4.662162013020080265e-01
5.000000000000000000e+02,-9.931284086205181438e+00,-9.787824939050389972e+00,-9.595832293516640021e+00,-8.766694835594432078e+00,2.782026994808781684e-01,3.999727735191849209e-01,4.373143006531974297e-01,4.547143760035834426e-01,4.622576265849900889e-01,4.641276415724426285e-01,4.649237309411329289e-01,4.662162012984878423e-01


==> data/trajectories_32x32_32x32_cost.csv <==
Iteration,Proxy_Cost_dB,Best_1_Cost_dB,Best_2_Cost_dB,Best_4_Cost_dB,Best_8_Cost_dB,Best_16_Cost_dB,Best_32_Cost_dB,Best_64_Cost_dB,Best_128_Cost_dB,Best_256_Cost_dB,Best_512_Cost_dB,Best_1024_Cost_dB
0.000000000000000000e+00,-9.999235509767046892e+00,4.119424895011621901e-01,4.119493448623565146e-01,4.119492391144701227e-01,4.119490849646121333e-01,4.119494061673300567e-01,4.119490492546585836e-01,4.119487338282046829e-01,4.119490813888428971e-01,4.119492437110474636e-01,4.119487033825913191e-01,4.119493523732193352e-01
5.000000000000000000e+00,-8.136725501768527380e+00,4.115199017868406695e-01,4.119488952083003031e-01,4.119433902820124893e-01,4.119433102787740664e-01,4.119483123934299940e-01,4.119487196778998661e-01,4.119479758091812993e-01,4.119483347289762398e-01,4.119486987448905957e-01,4.119480741066007257e-01,4.119492397119728921e-01
1.000000000000000000e+01,-8.956327419193776507e+00,4.109497132131160191e-01,4.119452864649137958e-01,4.119195675457958394e-01,4.119365560193266051e-01,4.119483285268644157e-01,4.119485429225331341e-01,4.119476749591600706e-01,4.119480150647139571e-01,4.119476500259489082e-01,4.119477693214631531e-01,4.119492493545378609e-01
1.500000000000000000e+01,-9.285626818595771326e+00,4.096735818756308545e-01,4.119440048360884510e-01,4.118666056220809946e-01,4.119241522394856414e-01,4.119481450565829483e-01,4.119483277344031524e-01,4.119464538104631313e-01,4.119476156413253154e-01,4.119473914422430716e-01,4.119476489555898846e-01,4.119492386626417701e-01
2.000000000000000000e+01,-9.593581504610291688e+00,4.080250933671897839e-01,4.119403181677637749e-01,4.117872688372303802e-01,4.119094348596832322e-01,4.119481572145625714e-01,4.119479367520779700e-01,4.119462245285187008e-01,4.119472800968617676e-01,4.119471172467237818e-01,4.119475778862788928e-01,4.119492423738991826e-01
2.500000000000000000e+01,-9.822311062652371305e+00,4.066884358897272511e-01,4.119332666226493411e-01,4.117022315024002066e-01,4.118965543187280143e-01,4.119480796430526892e-01,4.119474169282339449e-01,4.119457501330673344e-01,4.119470255677828430e-01,4.119468505741726849e-01,4.119474904049607034e-01,4.119492367390276688e-01
3.000000000000000000e+01,-9.938653062733145305e+00,4.058947978723432271e-01,4.119077999352904751e-01,4.116579280211343228e-01,4.118883193963502332e-01,4.119480398639801533e-01,4.119468773080904311e-01,4.119455382458869219e-01,4.119467753203066573e-01,4.119468055011690222e-01,4.119474311158882740e-01,4.119492382156372812e-01
3.500000000000000000e+01,-9.981189353653444840e+00,4.057612361105003007e-01,4.118083600570138225e-01,4.116536038997402613e-01,4.118854354543550200e-01,4.119479193181537768e-01,4.119462894675990916e-01,4.119454588694703157e-01,4.119465397408861862e-01,4.119467507027481101e-01,4.119474051360060285e-01,4.119492368213205635e-01
4.000000000000000000e+01,-9.994517691659837055e+00,4.058756799418559158e-01,4.116099690993584859e-01,4.116609758936295993e-01,4.118857113476939724e-01,4.119477399526816908e-01,4.119456310833783386e-01,4.119454142641487127e-01,4.119463560785440182e-01,4.119467320537570365e-01,4.119473958960983007e-01,4.119492370065934717e-01
4.500000000000000000e+01,-9.998020535492035066e+00,4.059003442346245105e-01,4.112690603764398434e-01,4.116593618954946798e-01,4.118863858629051022e-01,4.119474413274348268e-01,4.119450724085264026e-01,4.119454299846970757e-01,4.119462286303586795e-01,4.119467100338463084e-01,4.119473932600020150e-01,4.119492364576762822e-01
5.000000000000000000e+01,-9.996073727615030435e+00,4.058181123493848075e-01,4.108003485776933750e-01,4.116518777193540757e-01,4.118859619526843430e-01,4.119469455732845953e-01,4.119447223323547957e-01,4.119454260633494957e-01,4.119461420479598179e-01,4.119466923682607584e-01,4.119473927602912422e-01,4.119492362358097015e-01
5.500000000000000000e+01,-9.993115907658559394e+00,4.057318825902725967e-01,4.102826141557187611e-01,4.116488892835332702e-01,4.118852197220462807e-01,4.119461822290559905e-01,4.119444808035011563e-01,4.119454155794093353e-01,4.119460960329517363e-01,4.119466898654728926e-01,4.119473920316368276e-01,4.119492362997202450e-01
6.000000000000000000e+01,-9.993248681949696177e+00,4.056979141166806579e-01,4.098093265628957593e-01,4.116499045209097707e-01,4.118847490672941092e-01,4.119450741446116782e-01,4.119443770443623754e-01,4.119454072186610194e-01,4.119460725209399543e-01,4.119466895030107767e-01,4.119473915516520535e-01,4.119492361086701804e-01
6.500000000000000000e+01,-9.995654120565362177e+00,4.056936397587791454e-01,4.094421647238003503e-01,4.116500834193634883e-01,4.118846062591005053e-01,4.119436408527274995e-01,4.119443537940389310e-01,4.119453972880789960e-01,4.119460653565264474e-01,4.119466887291806101e-01,4.119473912077608602e-01,4.119492360881320536e-01
7.000000000000000000e+01,-9.997192619897932175e+00,4.056853829263374900e-01,4.091300355621065865e-01,4.116491292109045741e-01,4.118845848735664950e-01,4.119420215472650026e-01,4.119443493743658036e-01,4.119453908582199619e-01,4.119460649254096385e-01,4.119466847543877819e-01,4.119473908050372279e-01,4.119492360360285099e-01
7.500000000000000000e+01,-9.997232125538761949e+00,4.056654938826906309e-01,4.088525482732578986e-01,4.116486383824575213e-01,4.118844881330937513e-01,4.119404606358414989e-01,4.119443540799408443e-01,4.119453887792660085e-01,4.119460656870311266e-01,4.119466827734811210e-01,4.119473904083731930e-01,4.119492359741316889e-01
8.000000000000000000e+01,-9.997543093528665992e+00,4.056457035279994461e-01,4.086430839399641801e-01,4.116486864247247968e-01,4.118843494875624178e-01,4.119391890560696323e-01,4.119443521573463163e-01,4.119453877488171711e-01,4.119460661025573511e-01,4.119466826064983045e-01,4.119473900037902148e-01,4.119492359398290171e-01
8.500000000000000000e+01,-9.998574909425668622e+00,4.056308303436926277e-01,4.085052620262487055e-01,4.116486758321428185e-01,4.118842241248455993e-01,4.119383398435433885e-01,4.119443460632881138e-01,4.119453864751179140e-01,4.119460657883097787e-01,4.119466827385828700e-01,4.119473896825070480e-01,4.119492358951094002e-01
9.000000000000000000e+01,-9.999086106420323361e+00,4.056175469151875879e-01,4.084076279493557005e-01,4.116484989639258019e-01,4.118841255999389217e-01,4.119378931969892021e-01,4.119443334173086280e-01,4.119453852258807558e-01,4.119460648986232876e-01,4.119466822835837205e-01,4.119473894504155909e-01,4.119492358516168573e-01
9.500000000000000000e+01,-9.999024347655423028e+00,4.056027493038131260e-01,4.083405285153624553e-01,4.116483900074513480e-01,4.118840367763677568e-01,4.119377227030482369e-01,4.119443252233709885e-01,4.119453842209463978e-01,4.119460639752969833e-01,4.119466818046180201e-01,4.119473892664564652e-01,4.119492358114562602e-01
1.000000000000000000e+02,-9.999059717006922199e+00,4.055871843975706326e-01,4.082991784813227443e-01,4.116483597333603361e-01,4.118839396776525219e-01,4.119376794453518675e-01,4.119443200670292460e-01,4.119453834874617359e-01,4.119460633869704291e-01,4.119466814851791558e-01,4.119473891170482571e-01,4.119492357703580798e-01
1.050000000000000000e+02,-9.999104028931608212e+00,4.055720831140771088e-01,4.082737901548938453e-01,4.116483008432036961e-01,4.118838398409851442e-01,4.119376609404968859e-01,4.119443140829562866e-01,4.119453830013162232e-01,4.119460631040691156e-01,4.119466812676496614e-01,4.119473889784787124e-01,4.119492357282855122e-01
1.100000000000000000e+02,-9.999157477716792641e+00,4.055573782487186252e-01,4.082583126018010655e-01,4.116482285743860992e-01,4.118837415313852390e-01,4.119376233279402610e-01,4.119443109664230884e-01,4.119453826922494510e-01,4.119460629780625216e-01,4.119466810434552206e-01,4.119473888437621967e-01,4.119492356866847338e-01
1.150000000000000000e+02,-9.999210688619337262e+00,4.055426296129458485e-01,4.082492753515464812e-01,4.116481736161350380e-01,4.118836457100942816e-01,4.119375624733440655e-01,4.119443066852528923e-01,4.119453824782122187e-01,4.119460629166709076e-01,4.119466807859912816e-01,4.119473887062626849e-01,4.119492356450988879e-01
1.200000000000000000e+02,-9.999197278387185861e+00,4.055279092477804825e-01,4.082441283103037666e-01,4.116481233529536987e-01,4.118835497753043362e-01,4.119374891367917346e-01,4.119443018755952202e-01,4.119453823127361969e-01,4.119460628598689000e-01,4.119466805457993597e-01,4.119473885617853104e-01,4.119492356028947588e-01
1.250000000000000000e+02,-9.999215308052985307e+00,4.055134652130906181e-01,4.082411987695533373e-01,4.116480685621297653e-01,4.118834532839167339e-01,4.119374134921916508e-01,4.119442974499843424e-01,4.119453821870734389e-01,4.119460627804790720e-01,4.119466803043926317e-01,4.119473884122332730e-01,4.119492355604897349e-01
1.300000000000000000e+02,-9.999226240107647712e+00,4.054993490758833641e-01,4.082392795147407050e-01,4.116480154446791051e-01,4.118833569973922581e-01,4.119373398468439973e-01,4.119442937008607752e-01,4.119453821013188133e-01,4.119460626875869336e-01,4.119466800592900269e-01,4.119473882601535353e-01,4.119492355179926735e-01
1.350000000000000000e+02,-9.999230609381946522e+00,4.054855445517735468e-01,4.082381099565274840e-01,4.116479659577993444e-01,4.118832613161904632e-01,4.119372677386717863e-01,4.119443057626928084e-01,4.119453820459148541e-01,4.119460625942675813e-01,4.119466798140777875e-01,4.119473881061091469e-01,4.119492354752815610e-01
1.400000000000000000e+02,-9.999233011576508900e+00,4.054721033455041534e-01,4.082371458141850762e-01,4.116479167574123021e-01,4.118831660741120726e-01,4.119371949788913079e-01,4.119442941922556445e-01,4.119453820067978667e-01,4.119460625043064872e-01,4.119466795667614534e-01,4.119473879495924029e-01,4.119492354323336381e-01
1.450000000000000000e+02,-9.999237871901081931e+00,4.054590961316065223e-01,4.082363261226313877e-01,4.116478685250642977e-01,4.118830712351611578e-01,4.119371199649760062e-01,4.119442826974061833e-01,4.119453819760007796e-01,4.119460624181484065e-01,4.119466793170586394e-01,4.119473877901549397e-01,4.119492353892226233e-01
1.500000000000000000e+02,-9.999238915304038855e+00,4.054465564614330164e-01,4.082356025829573243e-01,4.116478223082751242e-01,4.118829769276807218e-01,4.119370423952089522e-01,4.119442789342653843e-01,4.119453819515930260e-01,4.119460623340864824e-01,4.119466790633634634e-01,4.119473876277206514e-01,4.119492353459861533e-01
1.550000000000000000e+02,-9.999240777718137352e+00,4.054345059496846648e-01,4.082348887215870303e-01,4.116477824141754338e-01,4.118828837576255508e-01,4.119369629237195629e-01,4.119442763759792459e-01,4.119453819320380017e-01,4.119460622494877655e-01,4.119466788079368946e-01,4.119473874623656995e-01,4.119492353026102394e-01
1.600000000000000000e+02,-9.999241910497252306e+00,4.054229725980504351e-01,4.082342231574357383e-01,4.116479450398749518e-01,4.118828129534529148e-01,4.119368825236713882e-01,4.119442709694099980e-01,4.119453819151861484e-01,4.119460621633559416e-01,4.119466785506352702e-01,4.119473872940813131e-01,4.119492352591150319e-01
1.650000000000000000e+02,-9.999242660713939301e+00,4.054119785386322006e-01,4.082336069773042642e-01,4.116477626011716406e-01,4.118832859114883727e-01,4.119368020890646354e-01,4.119442675204634252e-01,4.119453818997139694e-01,4.119460620758015335e-01,4.119466782907532654e-01,4.119473871228264139e-01,4.119492352155207371e-01
1.700000000000000000e+02,-9.999243306625164251e+00,4.054015356013525029e-01,4.082332312828518828e-01,4.116477840509280561e-01,4.118829080175272495e-01,4.119367223324621463e-01,4.119442641786726922e-01,4.119453818848793913e-01,4.119460619870552454e-01,4.119466780287014407e-01,4.119473869486298123e-01,4.119492351718396228e-01
1.750000000000000000e+02,-9.999243701805182738e+00,4.053916509798112244e-01,4.082356855684273755e-01,4.116476463530910901e-01,4.118825614920924583e-01,4.119366438609092240e-01,4.119442603660630198e-01,4.119453818702429326e-01,4.119460618973801447e-01,4.119466777647559641e-01,4.119473867715459647e-01,4.119492351280883424e-01
1.800000000000000000e+02,-9.999244029728441063e+00,4.053823282948115780e-01,4.082322179599291445e-01,4.116475968556387310e-01,4.118825510602048268e-01,4.119365672588115035e-01,4.119442565587999039e-01,4.119453818557047842e-01,4.119460618068849223e-01,4.119466774989775093e-01,4.119473865915914690e-01,4.119492350842773876e-01
1.850000000000000000e+02,-9.999244234453962932e+00,4.053735658755792670e-01,4.082319052323307718e-01,4.116475778913332162e-01,4.118824564782064823e-01,4.119364931133261409e-01,4.119442528264184444e-01,4.119453818411560886e-01,4.119460617155171200e-01,4.119466772314651082e-01,4.119473864087663251e-01,4.119492350404182490e-01
1.900000000000000000e+02,-9.999244391562511325e+00,4.053653574594303644e-01,4.082315046677164605e-01,4.116475188942502195e-01,4.118823463933849460e-01,4.119364219913298486e-01,4.119442491031278797e-01,4.119453818264705580e-01,4.119460616232406003e-01,4.119466769623547076e-01,4.119473862230872419e-01,4.119492349965230837e-01
1.950000000000000000e+02,-9.999244501796907159e+00,4.053576933606588550e-01,4.082312000780290440e-01,4.116474898822222173e-01,4.118823000259775324e-01,4.119363543990540166e-01,4.119442453586605879e-01,4.119453818116202148e-01,4.119460615300598594e-01,4.119466766917804224e-01,4.119473860345639338e-01,4.119492349526033825e-01
2.000000000000000000e+02,-9.999244570415720901e+00,4.053505606662400895e-01,4.082308220344877947e-01,4.116474613378305891e-01,4.118822222709018765e-01,4.119362907557105880e-01,4.119442415791617629e-01,4.119453817965925690e-01,4.119460614359976569e-01,4.119466764198608244e-01,4.119473858432032287e-01,4.119492349086661953e-01
2.050000000000000000e+02,-9.999244624864859432e+00,4.053439435016826242e-01,4.082303233949836074e-01,4.116474270740508312e-01,4.118821469164874460e-01,4.119362313818714649e-01,4.119442377459164861e-01,4.119453817813931162e-01,4.119460613410925731e-01,4.119466761467185378e-01,4.119473856490122321e-01,4.119492348647227908e-01
2.100000000000000000e+02,-9.999244657907954803e+00,4.053378236342509155e-01,4.082298773844004192e-01,4.116473960803406218e-01,4.118820825521664064e-01,4.119361764981385177e-01,4.119442338757478561e-01,4.119453817660226336e-01,4.119460612453763049e-01,4.119466758724694144e-01,4.119473854519980494e-01,4.119492348207794974e-01
2.150000000000000000e+02,-9.999244680915625239e+00,4.053321809267556586e-01,4.082296198608689197e-01,4.116473679434028976e-01,4.118820193654946227e-01,4.119361262277551061e-01,4.119442300014525826e-01,4.119453817504792892e-01,4.119460611488758861e-01,4.119466755972283623e-01,4.119473852521640667e-01,4.119492347768457519e-01
2.200000000000000000e+02,-9.999244696019005119e+00,4.053269936855771194e-01,4.082293223409109162e-01,4.116473407651544680e-01,4.118819555145592504e-01,4.119360806002010378e-01,4.119442260729672678e-01,4.119453817347685232e-01,4.119460610516150756e-01,4.119466753211084020e-01,4.119473850495130041e-01,4.119492347329278270e-01
2.250000000000000000e+02,-9.999244706151852569e+00,4.053222390721077928e-01,4.082290489791339794e-01,4.116473141411844394e-01,4.118818919103316434e-01,4.119360395574589995e-01,4.119442221264661974e-01,4.119453817188928335e-01,4.119460609536165774e-01,4.119466750442219438e-01,4.119473848440439179e-01,4.119492346890326617e-01
2.300000000000000000e+02,-9.999244712462576956e+00,4.053178934810727774e-01,4.082287804731787872e-01,4.116472881459281030e-01,4.118818289651734466e-01,4.119360029633823972e-01,4.119442181640464162e-01,4.119453817028566611e-01,4.119460608549033176e-01,4.119466747666760131e-01,4.119473846357568636e-01,4.119492346451647524e-01
2.350000000000000000e+02,-9.999244716402321487e+00,4.053139328596596647e-01,4.082285721976627313e-01,4.116472628272103140e-01,4.118817667915283809e-01,4.119359706159942403e-01,4.119442143356697450e-01,4.119453816866608387e-01,4.119460607555007758e-01,4.119466744885774134e-01,4.119473844246491212e-01,4.119492346013319262e-01
2.400000000000000000e+02,-9.999244719022190253e+00,4.053103330063731469e-01,4.082284627484106254e-01,4.116472381894001886e-01,4.118817056156675038e-01,4.119359422614673472e-01,4.119442143175514048e-01,4.119453816703097515e-01,4.119460606554324889e-01,4.119466742100280632e-01,4.119473842107155281e-01,4.119492345575376246e-01
2.450000000000000000e+02,-9.999244720543947196e+00,4.053070698427402863e-01,4.082292674028576984e-01,4.116472142141105461e-01,4.118816454023255247e-01,4.119359176083859375e-01,4.119442164288281694e-01,4.119453816538052315e-01,4.119460605547203835e-01,4.119466739311313797e-01,4.119473839939490345e-01,4.119492345137871769e-01
2.500000000000000000e+02,-9.999244721505055722e+00,4.053041196457854434e-01,4.082319518675963099e-01,4.116471908146371317e-01,4.118815854737634119e-01,4.119358963414195829e-01,4.119442085648971075e-01,4.119453816371489996e-01,4.119460604533873305e-01,4.119466736519865613e-01,4.119473837743443112e-01,4.119492344700841358e-01
2.550000000000000000e+02,-9.999244722040712574e+00,4.053014592467377719e-01,4.082288847330355352e-01,4.116471678669996193e-01,4.118815264360773387e-01,4.119358781337701392e-01,4.119442012319873281e-01,4.119453816203444418e-01,4.119460603514562003e-01,4.119466733726898644e-01,4.119473835518892013e-01,4.119492344264328310e-01
2.600000000000000000e+02,-9.999244722360742799e+00,4.052990661997224464e-01,4.082276612573479957e-01,4.116471454116043538e-01,4.118814679315999094e-01,4.119358626580561511e-01,4.119441961068232572e-01,4.119453816033943894e-01,4.119460602489469769e-01,4.119466730933371568e-01,4.119473833265749341e-01,4.119492343828367598e-01
2.650000000000000000e+02,-9.999244722547837583e+00,4.052969189179967957e-01,4.082276457019088367e-01,4.116471234403704660e-01,4.118814102919072240e-01,4.119358495953381882e-01,4.119441925757582057e-01,4.119453815862995638e-01,4.119460601458808657e-01,4.119466728140203649e-01,4.119473830983872986e-01,4.119492343392977540e-01
2.700000000000000000e+02,-9.999244722644711203e+00,4.052949967801684483e-01,4.082277579696794723e-01,4.116471018552937400e-01,4.118813536605037684e-01,4.119358386421573259e-01,4.119441894081605771e-01,4.119453815690635734e-01,4.119460600422797936e-01,4.119466725348325253e-01,4.119473828673115290e-01,4.119492342958191999e-01
2.750000000000000000e+02,-9.999244722699234700e+00,4.052932802100528420e-01,4.082275439031902153e-01,4.116470806629323187e-01,4.118813029420401173e-01,4.119358295156082539e-01,4.119441860675757683e-01,4.119453815516881390e-01,4.119460599381629673e-01,4.119466722558612903e-01,4.119473826333336364e-01,4.119492342524038175e-01
2.800000000000000000e+02,-9.999244722725897816e+00,4.052917507315183521e-01,4.082271550386056824e-01,4.116470598343052179e-01,4.118813917173974049e-01,4.119358219565985024e-01,4.119441825818433989e-01,4.119453815341758141e-01,4.119460598335514812e-01,4.119466719771935348e-01,4.119473823964332482e-01,4.119492342090533277e-01
2.850000000000000000e+02,-9.999244722738167113e+00,4.052903910011901867e-01,4.082270412871721876e-01,4.116470393532023486e-01,4.118814656682403541e-01,4.119358157315432534e-01,4.119441790551574556e-01,4.119453815165284860e-01,4.119460597284628767e-01,4.119466716989143018e-01,4.119473821565930449e-01,4.119492341657686740e-01
2.900000000000000000e+02,-9.999244722744473179e+00,4.052891848218378446e-01,4.082269793981279649e-01,4.116470194682290140e-01,4.118812864086818237e-01,4.119358106327829505e-01,4.119441755297309493e-01,4.119453814987486528e-01,4.119460596229181926e-01,4.119466714211078573e-01,4.119473819137909887e-01,4.119492341225523546e-01
2.950000000000000000e+02,-9.999244722746945868e+00,4.052881171389428050e-01,4.082267947212496750e-01,4.116470051311333922e-01,4.118811243719842086e-01,4.119358064780189732e-01,4.119441720191330258e-01,4.119453814808390901e-01,4.119460595169349704e-01,4.119466711438538598e-01,4.119473816680042644e-01,4.119492340794053686e-01
3.000000000000000000e+02,-9.999244722747736347e+00,4.052871740230862829e-01,4.082267364455924308e-01,4.116471079908780029e-01,4.118810525882881657e-01,4.119358031090170069e-01,4.119441685369281680e-01,4.119453814628005195e-01,4.119460594105316953e-01,4.119466708672331889e-01,4.119473814192075589e-01,4.119492340363276606e-01
3.050000000000000000e+02,-9.999244722748064973e+00,4.052863426407793956e-01,4.082266355365261612e-01,4.116470456005346668e-01,4.118810246367699546e-01,4.119358003898382359e-01,4.119441650799186005e-01,4.119453814446366047e-01,4.119460593037275187e-01,4.119466705913211180e-01,4.119473811673752262e-01,4.119492339933209513e-01
3.100000000000000000e+02,-9.999244722748141356e+00,4.052856112159224367e-01,4.082265258582065681e-01,4.116469916200118928e-01,4.118809906201953419e-01,4.119357982047866518e-01,4.119441615976058291e-01,4.119453814263480673e-01,4.119460591965392604e-01,4.119466703161949739e-01,4.119473809124793995e-01,4.119492339503854073e-01
3.150000000000000000e+02,-9.999244722748084513e+00,4.052849689840665182e-01,4.082264393126541768e-01,4.116469314761078691e-01,4.118809441883795053e-01,4.119357964562364027e-01,4.119441580705129891e-01,4.119453814079377385e-01,4.119460590889844065e-01,4.119466700419265881e-01,4.119473806544884376e-01,4.119492339075208065e-01
3.200000000000000000e+02,-9.999244722748050762e+00,4.052844061413606869e-01,4.082263709233160953e-01,4.116469038498291599e-01,4.118808951187591938e-01,4.119357950624529252e-01,4.119441545648949154e-01,4.119453813894071725e-01,4.119460589810803319e-01,4.119466697685886802e-01,4.119473803933715872e-01,4.119492338647272600e-01
3.250000000000000000e+02,-9.999244722748040104e+00,4.052839137897840671e-01,4.082264425327847834e-01,4.116468917938390093e-01,4.118808484264767644e-01,4.119357939555060022e-01,4.119441510334184708e-01,4.119453813707590895e-01,4.119460588728440231e-01,4.119466694962515274e-01,4.119473801290937653e-01,4.119492338220056560e-01
3.300000000000000000e+02,-9.999244722748093395e+00,4.052834838803088813e-01,4.082291045300643351e-01,4.116468775861281126e-01,4.118808043457924950e-01,4.119357930793197120e-01,4.119441475058888136e-01,4.119453813519952656e-01,4.119460587642919114e-01,4.119466692249817985e-01,4.119473798616200000e-01,4.119492337793541070e-01
3.350000000000000000e+02,-9.999244722748109382e+00,4.052831091549679576e-01,4.082299716039771709e-01,4.116468582209968918e-01,4.118807618873288612e-01,4.119357923878921302e-01,4.119441439600285415e-01,4.119453813331164782e-01,4.119460586554389847e-01,4.119466689548461069e-01,4.119473795909116554e-01,4.119492337367728352e-01
3.400000000000000000e+02,-9.999244722748116487e+00,4.052827830890631255e-01,4.082289816405984539e-01,4.116468370260054632e-01,4.118807203252087268e-01,4.119357918437427379e-01,4.119441404084208669e-01,4.119453813141263354e-01,4.119460585463027291e-01,4.119466686859093452e-01,4.119473793169282638e-01,4.119492336942617294e-01
3.450000000000000000e+02,-9.999244722748137804e+00,4.052824998342606788e-01,4.082275143825105923e-01,4.116468162890434823e-01,4.118806796888971888e-01,4.119357914172759871e-01,4.119441368645453960e-01,4.119453812950266136e-01,4.119460584368980771e-01,4.119466684182329086e-01,4.119473790396288027e-01,4.119492336518181808e-01
3.500000000000000000e+02,-9.999244722748166225e+00,4.052822541632722930e-01,4.082265880616160469e-01,4.116467964627967824e-01,4.118806405744420696e-01,4.119357911125964278e-01,4.119441335070866961e-01,4.119453812758180900e-01,4.119460583272399612e-01,4.119466681518790807e-01,4.119473787589675307e-01,4.119492336094429663e-01
3.550000000000000000e+02,-9.999244722748160896e+00,4.052820414166546370e-01,4.082261368124029954e-01,4.116467772921327262e-01,4.118806026335647408e-01,4.119357921606187078e-01,4.119441339879243436e-01,4.119453812565033735e-01,4.119460582173442020e-01,4.119466678869048715e-01,4.119473784748979295e-01,4.119492335671335326e-01
3.600000000000000000e+02,-9.999244722748141356e+00,4.052818574520355988e-01,4.082259549467301962e-01,4.116467584808183311e-01,4.118805644283842771e-01,4.119358032573959827e-01,4.119441429322157622e-01,4.119453812370844070e-01,4.119460581072247884e-01,4.119466676233690672e-01,4.119473781873710938e-01,4.119492335248898796e-01
3.650000000000000000e+02,-9.999244722748160896e+00,4.052816985961942287e-01,4.082258782501575478e-01,4.116467398771255781e-01,4.118805269259269153e-01,4.119357957603225762e-01,4.119441331806197870e-01,4.119453812175628005e-01,4.119460579968965419e-01,4.119466673613259577e-01,4.119473778963358979e-01,4.119492334827102864e-01
3.700000000000000000e+02,-9.999244722748175107e+00,4.052815615999690868e-01,4.082258319787978595e-01,4.116467214824859333e-01,4.118804899953201204e-01,4.119357906427456584e-01,4.119441258904193437e-01,4.119453811979411628e-01,4.119460578863728406e-01,4.119466671008300551e-01,4.119473776017381628e-01,4.119492334405930323e-01
3.750000000000000000e+02,-9.999244722748180436e+00,4.052814435962913686e-01,4.082257950842693162e-01,4.116467033469934922e-01,4.118804536108286452e-01,4.119357911733944611e-01,4.119441202717167294e-01,4.119453811782195496e-01,4.119460577756692832e-01,4.119466668419312638e-01,4.119473773035207120e-01,4.119492333985361743e-01
3.800000000000000000e+02,-9.999244722748175107e+00,4.052813420612040307e-01,4.082257640186743863e-01,4.116466853663078296e-01,4.118804175611302520e-01,4.119357914878751803e-01,4.119441156474793475e-01,4.119453811584014580e-01,4.119460576647982486e-01,4.119466665846822084e-01,4.119473770016267578e-01,4.119492333565381026e-01
3.850000000000000000e+02,-9.999244722748185765e+00,4.052812547779230390e-01,4.082257361111534810e-01,4.116466672845811581e-01,4.118803820704920460e-01,4.119357901913194286e-01,4.119441117550033393e-01,4.119453811384877762e-01,4.119460575537727820e-01,4.119466663291294073e-01,4.119473766959919625e-01,4.119492333145979845e-01
3.900000000000000000e+02,-9.999244722748199976e+00,4.052811798038536417e-01,4.082257048727975235e-01,4.116466491092119484e-01,4.118803472935001486e-01,4.119357901902082064e-01,4.119441083232838752e-01,4.119453811184811687e-01,4.119460574426070387e-01,4.119466660753193232e-01,4.119473763865534321e-01,4.119492332727131001e-01
3.950000000000000000e+02,-9.999244722748146685e+00,4.052811154404025729e-01,4.082256643291442555e-01,4.116466310332688727e-01,4.118803161045137551e-01,4.119357902827401885e-01,4.119441051245619767e-01,4.119453810983824127e-01,4.119460573313141194e-01,4.119466658232984191e-01,4.119473760732427770e-01,4.119492332308816729e-01
4.000000000000000000e+02,-9.999244722748185765e+00,4.052810602056480249e-01,4.082256197137070775e-01,4.116466128971436600e-01,4.118803552681670754e-01,4.119357900226005564e-01,4.119441020279870358e-01,4.119453810781933401e-01,4.119460572199054038e-01,4.119466655731088278e-01,4.119473757559904969e-01,4.119492331891011494e-01
4.050000000000000000e+02,-9.999244722748169778e+00,4.052810128093852216e-01,4.082255855270075506e-01,4.116465947583572982e-01,4.118809509049565776e-01,4.119357899191816164e-01,4.119440989671698805e-01,4.119453810579165598e-01,4.119460571083932154e-01,4.119466653247926824e-01,4.119473754347221517e-01,4.119492331473705860e-01
4.100000000000000000e+02,-9.999244722748155567e+00,4.052809721307186752e-01,4.082255594647931085e-01,4.116465765830290557e-01,4.118805323925287531e-01,4.119357899287652280e-01,4.119440959061668184e-01,4.119453810375529046e-01,4.119460569967915431e-01,4.119466650783884520e-01,4.119473751093623015e-01,4.119492331056865408e-01
4.150000000000000000e+02,-9.999244722748189318e+00,4.052809371978831621e-01,4.082255276310048364e-01,4.116465584013871970e-01,4.118803809522527670e-01,4.119357899086594776e-01,4.119440928320402540e-01,4.119453810171042618e-01,4.119460568851101012e-01,4.119466648339357162e-01,4.119473747798294561e-01,4.119492330640480704e-01
4.200000000000000000e+02,-9.999244722748166225e+00,4.052809071701163890e-01,4.082254999555787189e-01,4.116465401820553760e-01,4.118802869682254286e-01,4.119357898667121987e-01,4.119440897603764973e-01,4.119453809965731295e-01,4.119460567733619349e-01,4.119466645914704461e-01,4.119473744460419584e-01,4.119492330224517329e-01
4.250000000000000000e+02,-9.999244722748141356e+00,4.052808813214868744e-01,4.082254727517276027e-01,4.116465219342494430e-01,4.118802072041754525e-01,4.119357898329636392e-01,4.119440867225892533e-01,4.119453809759595631e-01,4.119460566615576469e-01,4.119466643510285575e-01,4.119473741079113238e-01,4.119492329808956965e-01
4.300000000000000000e+02,-9.999244722748160896e+00,4.052808590264625477e-01,4.082254471776431970e-01,4.116465036857750448e-01,4.118801438468792098e-01,4.119357898100389770e-01,4.119440837111085219e-01,4.119453809552670598e-01,4.119460565497087279e-01,4.119466641126415252e-01,4.119473737653470691e-01,4.119492329393782404e-01
4.350000000000000000e+02,-9.999244722748169778e+00,4.052808397471035495e-01,4.082254213873506843e-01,4.116464857009791700e-01,4.118800969963678504e-01,4.119357897918363709e-01,4.119440806806561328e-01,4.119453809344964523e-01,4.119460564378255030e-01,4.119466638763419897e-01,4.119473734182554359e-01,4.119492328978959783e-01
4.400000000000000000e+02,-9.999244722748166225e+00,4.052808230217316288e-01,4.082253973161256710e-01,4.116464718179125293e-01,4.118800611856474059e-01,4.119357897747538133e-01,4.119440776487451328e-01,4.119453809136496281e-01,4.119460563259203512e-01,4.119466636421604822e-01,4.119473730665381694e-01,4.119492328564469674e-01
4.450000000000000000e+02,-9.999244722748180436e+00,4.052808084548514267e-01,4.082253744144695995e-01,4.116465315491871224e-01,4.118800311240682910e-01,4.119357897578299621e-01,4.119440746296577083e-01,4.119453808927273086e-01,4.119460562140012105e-01,4.119466634101243141e-01,4.119473727100909088e-01,4.119492328150286542e-01
4.500000000000000000e+02,-9.999244722748155567e+00,4.052807957083784940e-01,4.082253538832315010e-01,4.116467768637455671e-01,4.118800037121663760e-01,4.119357897410053093e-01,4.119440716026933624e-01,4.119453808717322141e-01,4.119460561020803491e-01,4.119466631802615186e-01,4.119473723488084604e-01,4.119492327736384296e-01
4.550000000000000000e+02,-9.999244722748155567e+00,4.052807844938400295e-01,4.082253499925483919e-01,4.116465992398783413e-01,4.118799774071086883e-01,4.119357897243174360e-01,4.119440685834016014e-01,4.119453808506661208e-01,4.119460559901663710e-01,4.119466629525975199e-01,4.119473719825784697e-01,4.119492327322735736e-01
4.600000000000000000e+02,-9.999244722748160896e+00,4.052807745659959271e-01,4.082255671980880574e-01,4.116464959060733841e-01,4.118799514138027362e-01,4.119357897077619568e-01,4.119440655655025596e-01,4.119453808295298058e-01,4.119460558782700454e-01,4.119466627271550774e-01,4.119473716112852513e-01,4.119492326909324209e-01
4.650000000000000000e+02,-9.999244722748132475e+00,4.052807657484002180e-01,4.082292163396521456e-01,4.116464366713238343e-01,4.118799254718142344e-01,4.119357896913021788e-01,4.119440625488296481e-01,4.119453808083250457e-01,4.119460557664000322e-01,4.119466625039579499e-01,4.119473712348067918e-01,4.119492326496115298e-01
4.700000000000000000e+02,-9.999244722748180436e+00,4.052807610564908014e-01,4.082289021992138722e-01,4.116463945937387514e-01,4.118799000009610856e-01,4.119357896748677139e-01,4.119440595364429192e-01,4.119453807870537276e-01,4.119460556545659347e-01,4.119466622830262326e-01,4.119473708530186351e-01,4.119492326083089573e-01
4.750000000000000000e+02,-9.999244722748160896e+00,4.052811575864539995e-01,4.082287323612137087e-01,4.116463612714609810e-01,4.118798756916002834e-01,4.119357896583683565e-01,4.119440565339565485e-01,4.119453807657174615e-01,4.119460555427774118e-01,4.119466620643801313e-01,4.119473704657874435e-01,4.119492325670222055e-01
4.800000000000000000e+02,-9.999244722748169778e+00,4.053023817173076471e-01,4.082274347608095266e-01,4.116463333570757333e-01,4.118798522142769758e-01,4.119357896417471521e-01,4.119440536024998045e-01,4.119453807443179683e-01,4.119460554310424572e-01,4.119466618480363551e-01,4.119473700729781029e-01,4.119492325257477772e-01
4.850000000000000000e+02,-9.999244722748169778e+00,4.052869074230672775e-01,4.082265292997382389e-01,4.116463087873267201e-01,4.118798285566743766e-01,4.119357896250425699e-01,4.119440517350250186e-01,4.119453807228554143e-01,4.119460553193697860e-01,4.119466616340123344e-01,4.119473696744468949e-01,4.119492324844828968e-01
4.900000000000000000e+02,-9.999244722748169778e+00,4.052847251428134956e-01,4.082259817580027872e-01,4.116462862559699953e-01,4.118798052747516536e-01,4.119357896083143400e-01,4.119440637148252815e-01,4.119453807013340740e-01,4.119460552077689464e-01,4.119466614223222245e-01,4.119473692700445500e-01,4.119492324432260100e-01
4.950000000000000000e+02,-9.999244722748180436e+00,4.052808041312991882e-01,4.082256607264639903e-01,4.116462650582602967e-01,4.118797824959504750e-01,4.119357895915071732e-01,4.119440448462651783e-01,4.119453806797530593e-01,4.119460550962462664e-01,4.119466612129817906e-01,4.119473688596159699e-01,4.119492324019743412e-01
5.000000000000000000e+02,-9.999244722748189318e+00,4.052823963366272153e-01,4.082254682557662773e-01,4.116462449304258975e-01,4.118797598656299130e-01,4.119357895745834330e-01,4.119440430462223413e-01,4.119453806581142574e-01,4.119460549848112940e-01,4.119466610060015244e-01,4.119473684430006166e-01,4.119492323607252260e-01


==> data/trajectories_8x1_1x1_cost.csv <==
Iteration,Proxy_Cost_dB,Best_1_Cost_dB,Best_2_Cost_dB,Best_4_Cost_dB,Best_8_Cost_dB,Best_16_Cost_dB,Best_32_Cost_dB,Best_64_Cost_dB,Best_128_Cost_dB,Best_256_Cost_dB,Best_512_Cost_dB,Best_1024_Cost_dB
0.000000000000000000e+00,-1.071190282113302139e+01,-1.734747213041746949e+00,-1.371838227822925971e+00,-1.373945359236350638e+00,5.764549492007773335e-01,-1.705876413221624421e+00,5.109297620491125569e-01,-4.443030102031410022e-01,-6.148141492273431652e+00,4.994555836465156551e-01,4.912709439850431181e-01,6.063219431568777074e-01
5.000000000000000000e+00,-1.085439686643360169e+01,-1.920644103030604732e+00,-1.541241841873119078e+00,-1.539621636008986494e+00,5.566030633745824296e-01,-1.880979025215869349e+00,4.807712108540507234e-01,-5.629719965637500767e-01,-6.566310464710926276e+00,4.962510364408129204e-01,4.814155902514093976e-01,6.063202162837558751e-01
1.000000000000000000e+01,-1.086845655033853930e+01,-2.114509858457987335e+00,-1.718502613707653559e+00,-1.713244421062684930e+00,5.320262130015561697e-01,-2.064156030231071526e+00,4.458715401552219015e-01,-6.895975388203978707e-01,-6.990655361434404469e+00,4.913684735150465333e-01,4.714087726727184680e-01,6.063183958114416461e-01
1.500000000000000000e+01,-1.085495635478681464e+01,-2.316360274976164924e+00,-1.903751975832695953e+00,-1.895009310413706904e+00,5.019996684340156667e-01,-2.255587869418432589e+00,4.055838083717513420e-01,-8.247240654020693285e-01,-7.415510060643830670e+00,4.845715067485203975e-01,4.613057108442940590e-01,6.063165703482741309e-01
2.000000000000000000e+01,-1.086701199230326331e+01,-2.526124250054095466e+00,-2.097044979207153492e+00,-2.085039408214167000e+00,4.656931695099714719e-01,-2.455379781186679544e+00,3.591872107753271703e-01,-9.688651375080293837e-01,-7.834440312307048515e+00,4.755998728353907357e-01,4.511757449345912274e-01,6.063148267509715916e-01
2.500000000000000000e+01,-1.087335399123371715e+01,-2.743640694416264569e+00,-2.298352222281088597e+00,-2.283374637488773562e+00,4.222079050479542461e-01,-2.663551796313718079e+00,3.059132736812918973e-01,-1.122478002477595105e+00,-8.240610253572363320e+00,4.642080449037793155e-01,4.411017953292026283e-01,6.063132402425711609e-01
3.000000000000000000e+01,-1.087017722294859645e+01,-2.968660690013191328e+00,-2.507557935283201367e+00,-2.489967189637633638e+00,3.706106328090376101e-01,-2.880033943141990349e+00,2.449696603169723985e-01,-1.285945318017315264e+00,-8.627231575121562912e+00,4.501974178869490029e-01,4.311781918461263796e-01,6.063118676229515280e-01
3.500000000000000000e+01,-1.087150503198138907e+01,-3.200852941831702658e+00,-2.724462586975785250e+00,-2.704681728419388698e+00,3.099644717635791080e-01,-3.104665353704463282e+00,1.755609364726200550e-01,-1.459563796426615268e+00,-8.988049541090934014e+00,4.334443522273100924e-01,4.215070490432039074e-01,6.063107372149354468e-01
4.000000000000000000e+01,-1.087344953426724459e+01,-3.439810594061007976e+00,-2.948788065120371726e+00,-2.927298521997582448e+00,2.393561373437969320e-01,-3.337195662028877852e+00,9.690640463423283446e-02,-1.643538302824743225e+00,-9.317810790906168705e+00,4.139236452835802771e-01,4.121935177820627016e-01,6.063098457124675988e-01
4.500000000000000000e+01,-1.087277877184304131e+01,-3.685057980692548085e+00,-3.180183762840376183e+00,-3.157517853839757471e+00,1.579196201304487457e-01,-3.577287316752498114e+00,8.255515503838493224e-03,-1.837979553459214710e+00,-9.612652879791772520e+00,3.917261047376260352e-01,4.033403324966824965e-01,6.063091629633048374e-01
5.000000000000000000e+01,-1.087304402581489171e+01,-3.936056516087385049e+00,-3.418232454725791403e+00,-3.394964554552433622e+00,6.485644778848982661e-02,-3.824517909921793635e+00,-9.109855900395738559e-02,-2.042903770501912852e+00,-9.870359103915600230e+00,3.670687192410327926e-01,3.950421234025490724e-01,6.063086423100813027e-01
5.500000000000000000e+01,-1.087346306662046658e+01,-4.192209469779069941e+00,-3.662455396507175109e+00,-3.639192028107343546e+00,-4.054728645099364009e-02,-4.078382111464351922e+00,-2.018067289162721600e-01,-2.258233126500786447e+00,-1.009043880936601134e+01,3.402960528330740697e-01,3.873799889162496957e-01,6.063082329801410264e-01
6.000000000000000000e+01,-1.087328953905931428e+01,-4.452865723005689169e+00,-3.912316494002612721e+00,-3.889685563427721426e+00,-1.589069570258648256e-01,-4.338293169675258909e+00,-3.244528922420596428e-01,-2.483796301218574420e+00,-1.027402292436425846e+01,3.118718509862621335e-01,3.804168235355336325e-01,6.063078904394463287e-01
6.500000000000000000e+01,-1.087341182788489746e+01,-4.717322788605121886e+00,-4.167225635939196593e+00,-4.145864989434738135e+00,-2.907283523368291434e-01,-4.603584169478162735e+00,-4.595438417574737033e-01,-2.719328850798181652e+00,-1.042359958984721935e+01,2.823604593718715416e-01,3.741938555055474569e-01,6.063075820366188307e-01
7.000000000000000000e+01,-1.087346435124071320e+01,-4.984829443174715990e+00,-4.426541406697283243e+00,-4.407086872690581636e+00,-4.363993936554638742e-01,-4.873509359559237808e+00,-6.075001868987945919e-01,-2.964473329536616575e+00,-1.054264388370746275e+01,2.523985387782907708e-01,3.687287518153488097e-01,6.063072877555100160e-01
7.500000000000000000e+01,-1.087343499416843606e+01,-5.254588326374209473e+00,-4.689573438467057542e+00,-4.672646516839992437e+00,-5.961844723089169129e-01,-5.147245909697282684e+00,-7.686483627179367950e-01,-3.218779233983455335e+00,-1.063520910983151069e+01,2.226586676456541181e-01,3.640154917705543114e-01,6.063069977307481428e-01
8.000000000000000000e+01,-1.087348057681302294e+01,-5.525758842767553247e+00,-4.955584667666789400e+00,-4.941780041287233693e+00,-7.702212188392075776e-01,-5.423896473383548411e+00,-9.432138085095791435e-01,-3.481702897939258801e+00,-1.070554238080405440e+01,1.938076271739850309e-01,3.600260087427326616e-01,6.063067086195476074e-01
8.500000000000000000e+01,-1.087347634809997032e+01,-5.797460676131974466e+00,-5.223793752575040195e+00,-5.213666817930278974e+00,-9.585194767160044593e-01,-5.702492928925225968e+00,-1.131315377854087645e+00,-3.752607490699215731e+00,-1.075776908230180595e+01,1.664632463390036399e-01,3.567133839560585606e-01,6.063064203494396009e-01
9.000000000000000000e+01,-1.087348411697049322e+01,-6.068778200862118055e+00,-5.493377900270729697e+00,-5.487432542771134791e+00,-1.160962212024309714e+00,-5.982001661064799691e+00,-1.332961004145010619e+00,-4.030763284395246338e+00,-1.079566772533413044e+01,1.411543754226338987e-01,3.540161874145302812e-01,6.063061339121101900e-01
9.500000000000000000e+01,-1.087349358116619058e+01,-6.338766046035887669e+00,-5.763476343344945185e+00,-5.762153215304000042e+00,-1.377308055819795651e+00,-6.261330723451940194e+00,-1.548044601703349787e+00,-4.315348374028610934e+00,-1.082253621468295357e+01,1.182886002036526024e-01,3.518634378933457318e-01,6.063058502267898442e-01
1.000000000000000000e+02,-1.087349465482066968e+01,-6.606456031777165450e+00,-6.033194698197297257e+00,-6.036860292299013331e+00,-1.607195153068099902e+00,-6.539339183004848621e+00,-1.776344140309440656e+00,-4.605450061802510042e+00,-1.084113676862304132e+01,9.813155094382711163e-02,3.501796207307433240e-01,6.063055697723100934e-01
1.050000000000000000e+02,-1.087350194175169271e+01,-6.870865644692861096e+00,-6.301610421797910533e+00,-6.310547265882008539e+00,-1.850145983024613638e+00,-6.814848881952128679e+00,-2.017520795598695571e+00,-4.900067156228772092e+00,-1.085370018909723910e+01,8.080013179338305096e-02,3.488892605623264975e-01,6.063052926310205093e-01
1.100000000000000000e+02,-1.087350503530211654e+01,-7.131008147379410467e+00,-6.567779557149484582e+00,-6.582177883953343134e+00,-2.105572823163062601e+00,-7.086658753076816808e+00,-2.271119052970056451e+00,-5.198113482499050697e+00,-1.086196932307118246e+01,6.626994738285293951e-02,3.479206763058231844e-01,6.063050186677461095e-01
1.150000000000000000e+02,-1.087350987886188847e+01,-7.385904320762142206e+00,-6.830744913722601730e+00,-6.850696175746847416e+00,-2.372783552101248361e+00,-7.353561683988218078e+00,-2.536567631262206746e+00,-5.498422946258424204e+00,-1.086726413108232236e+01,5.439506323047963582e-02,3.472087127389460459e-01,6.063047476905283339e-01
1.200000000000000000e+02,-1.087351415340655159e+01,-7.634595718772234640e+00,-7.089545764128436289e+00,-7.115038363328551441e+00,-2.650987526919255100e+00,-7.614363745434678421e+00,-2.813181096485269705e+00,-5.799756528530148891e+00,-1.087055483281993773e+01,4.493649183986865581e-02,3.466964091215702926e-01,6.063044795400234221e-01
1.250000000000000000e+02,-1.087351840108452272e+01,-7.876159178941540162e+00,-7.343229050625716070e+00,-7.374146627778882745e+00,-2.939301326813380300e+00,-7.867905385808676932e+00,-3.100162057155274375e+00,-6.100811603543789374e+00,-1.087253381082461878e+01,3.759483778680985933e-02,3.463357005176082581e-01,6.063042141156151921e-01
1.300000000000000000e+02,-1.087352291968838536e+01,-8.109722185689946627e+00,-7.590861986133981887e+00,-7.626984559911993422e+00,-3.236754226037266147e+00,-8.113083961731570426e+00,-3.396603871828864474e+00,-6.400233948617804813e+00,-1.087368061491873306e+01,3.204252634575192882e-02,3.460873351847546520e-01,6.063039513641823586e-01
1.350000000000000000e+02,-1.087352725652425889e+01,-8.334478544443584269e+00,-7.831545809239029765e+00,-7.872553965248401120e+00,-3.542293344666310517e+00,-8.348876748643750290e+00,-3.701493856680475147e+00,-6.696632745587567825e+00,-1.087431725064674026e+01,2.795187640795997533e-02,3.459202295925385418e-01,6.063036912582848714e-01
1.400000000000000000e+02,-1.087353182803103380e+01,-8.549703705314167124e+00,-8.064430320301138266e+00,-8.109912525505718506e+00,-3.854788521436429694e+00,-8.574363384715882219e+00,-4.013717054599029943e+00,-6.988598742785011808e+00,-1.087465294586340825e+01,2.501664300922932724e-02,3.458104795363712292e-01,6.063034337780471850e-01
1.450000000000000000e+02,-1.087353634672048663e+01,-8.754768997765271621e+00,-8.288728697799959022e+00,-8.338191660015144890e+00,-4.173037056150858959e+00,-8.788746577811112459e+00,-4.332060714419124103e+00,-7.274725551694078085e+00,-1.087481887849180318e+01,2.296614880080764462e-02,3.457402151743885765e-01,6.063031789016023465e-01
1.500000000000000000e+02,-1.087354099593300027e+01,-8.949154014474844487e+00,-8.503731987806782300e+00,-8.556613801767458227e+00,-4.495768574104537230e+00,-8.991369879219409000e+00,-4.655219723708180268e+00,-7.553633795890756453e+00,-1.087489407358749283e+01,2.157240111027962717e-02,3.456964434243969819e-01,6.063029266021131569e-01
1.550000000000000000e+02,-1.087354567083233192e+01,-9.132456426365790136e+00,-8.708822587071743726e+00,-8.764508224615498833e+00,-4.821650364066961458e+00,-9.181731416957184422e+00,-4.981803332928966377e+00,-7.823997524192908060e+00,-1.087492399220953132e+01,2.065144739538254948e-02,3.456699744858193202e-01,6.063026768486378115e-01
1.600000000000000000e+02,-1.087355042694033536e+01,-9.304398623435067961e+00,-8.903486019473898949e+00,-8.961324549256296734e+00,-5.149293626666585411e+00,-9.359492690523431691e+00,-5.310343591077584691e+00,-8.084571975603081384e+00,-1.087493337130926285e+01,2.006061198117440811e-02,3.456544876482376405e-01,6.063024296078806108e-01
1.650000000000000000e+02,-1.087355523487738118e+01,-9.464830751785363816e+00,-9.087320343454946325e+00,-9.146643127159149955e+00,-5.477261129423041552e+00,-9.524481842631400852e+00,-5.639305969211294567e+00,-8.334221476663119077e+00,-1.087493474430169371e+01,1.969325767181881459e-02,3.456457587513853680e-01,6.063021848463419072e-01
1.700000000000000000e+02,-1.087356010656939809e+01,-9.613729939805946145e+00,-9.260042627712238072e+00,-9.320181653328669213e+00,-5.804076786744831296e+00,-9.676691208586943205e+00,-5.967102661390082829e+00,-8.571946013363321626e+00,-1.087493385552782854e+01,1.947246288367742231e-02,3.456410485811974853e-01,6.063019425301687804e-01
1.750000000000000000e+02,-1.087356503485621317e+01,-9.751195751912778320e+00,-9.421492090049381929e+00,-9.481797582156969995e+00,-6.128237655026300246e+00,-9.816269355794268847e+00,-6.292109005949921396e+00,-8.796904895253215173e+00,-1.087493293665748340e+01,1.934463705940835457e-02,3.456386372562252340e-01,6.063017026260252296e-01
1.800000000000000000e+02,-1.087357002049851573e+01,-9.877442151513855961e+00,-9.571629693315138354e+00,-9.631486191631998039e+00,-6.448228741930771335e+00,-9.943508212183040484e+00,-6.612683346717791011e+00,-9.008435960281138577e+00,-1.087493257857224549e+01,1.927372167913395107e-02,3.456374824406555080e-01,6.063014651007898603e-01
1.850000000000000000e+02,-1.087357506135335328e+01,-9.992786466865585027e+00,-9.710534216050740852e+00,-9.769374430717933322e+00,-6.762540867840937331e+00,-1.005882619857786331e+01,-6.927190445046958800e+00,-9.206068972742393441e+00,-1.087493272540674916e+01,1.923630594837204624e-02,3.456369771561496607e-01,6.063012299211054668e-01
1.900000000000000000e+02,-1.087358015601211925e+01,-1.009763601517537346e+01,-9.838395035500726138e+00,-9.895710960861300975e+00,-7.069691583566129367e+00,-1.016274849116830126e+01,-7.234028257191907230e+00,-9.389532236220315298e+00,-1.087493315177415809e+01,1.921775190969564687e-02,3.456367840769015154e-01,6.063009970538925097e-01
1.950000000000000000e+02,-1.087358530317363048e+01,-1.019247313641129971e+01,-9.955502058624496442e+00,-1.001085303201636734e+01,-7.368248849548839630e+00,-1.025588563204387960e+01,-7.531657522799934945e+00,-9.558751941266507401e+00,-1.087493365655362609e+01,1.920927363689458808e-02,3.456367261905680666e-01,6.063007664664052943e-01
2.000000000000000000e+02,-1.087359050127090399e+01,-1.027783941532567269e+01,-1.006223338768464259e+01,-1.011525099704795849e+01,-7.656856839048721497e+00,-1.033891167973178860e+01,-7.818633198993833133e+00,-9.713844331023430811e+00,-1.087493411600046578e+01,1.920583513823272831e-02,3.456367173546847082e-01,6.063005381254829018e-01
2.050000000000000000e+02,-1.087359574906341919e+01,-1.035431983470062001e+01,-1.015904140348934348e+01,-1.020943134951276221e+01,-7.934262874157862910e+00,-1.041254296768128818e+01,-8.093636370557696580e+00,-9.855101322868520697e+00,-1.087493447735244345e+01,1.920470256002579368e-02,3.456367200244811477e-01,6.063003119989178735e-01
2.100000000000000000e+02,-1.087360104514363002e+01,-1.042252751391320231e+01,-1.024643798066936107e+01,-1.029397917212836688e+01,-8.199344185211550950e+00,-1.047751834526044590e+01,-8.355504931295612892e+00,-9.982970696875893779e+00,-1.087493473462964211e+01,1.920448961993915377e-02,3.456367207322659230e-01,6.063000880540568849e-01
2.150000000000000000e+02,-1.087360638822540260e+01,-1.048308956462439490e+01,-1.032497952656168749e+01,-1.036952081337920362e+01,-8.451132952762938189e+00,-1.053458154396254542e+01,-8.603261131899657244e+00,-1.009803229464642804e+01,-1.087493490520899542e+01,1.920455613970161596e-02,3.456367166730893725e-01,6.062998662592324894e-01
2.200000000000000000e+02,-1.087361177703484216e+01,-1.053663445365681284e+01,-1.039525246035794837e+01,-1.043670748715963370e+01,-8.688837996368295791e+00,-1.058446607505533699e+01,-8.836134081782610394e+00,-1.020097183574404376e+01,-1.087493501361280757e+01,1.920464731778518536e-02,3.456367088988261393e-01,6.062996465826744341e-01
2.250000000000000000e+02,-1.087361721034105599e+01,-1.058378112040089292e+01,-1.045785964319291494e+01,-1.049620033473059877e+01,-8.911861551952297233e+00,-1.062788284388184579e+01,-9.053575508507888614e+00,-1.029255395015896468e+01,-1.087493508247762364e+01,1.920468928905290362e-02,3.456366992371753821e-01,6.062994289933393288e-01
2.300000000000000000e+02,-1.087362268692164236e+01,-1.062512996373460084e+01,-1.051340814267048884e+01,-1.054865732027778513e+01,-9.119809840797756806e+00,-1.066551048040684968e+01,-9.255267515501302000e+00,-1.037359587019053286e+01,-1.087493512901232684e+01,1.920468111673457115e-02,3.456366891397304464e-01,6.062992134603524264e-01
2.350000000000000000e+02,-1.087362820560591636e+01,-1.066125570083745266e+01,-1.056249858629106342e+01,-1.059472216919461651e+01,-9.312496560782429711e+00,-1.069798824159821038e+01,-9.441121691605419031e+00,-1.044494296387756194e+01,-1.087493516454048681e+01,1.920464285554634651e-02,3.456366794355663075e-01,6.062989999534763585e-01
2.400000000000000000e+02,-1.087363376523578751e+01,-1.069270201079130445e+01,-1.060571623449640022e+01,-1.063501541425684493e+01,-9.489938975230048257e+00,-1.072591124179124655e+01,-9.611269633492014464e+00,-1.050744697474496725e+01,-1.087493519567123457e+01,1.920459410957481294e-02,3.456366704482634056e-01,6.062987884427480934e-01
2.450000000000000000e+02,-1.087363936469101233e+01,-1.071997781263945981e+01,-1.064362379813616499e+01,-1.067012749711835973e+01,-9.652346865193607073e+00,-1.074982770719223701e+01,-9.766045646563878080e+00,-1.056194750396900162e+01,-1.087493522574683347e+01,1.920454763417255017e-02,3.456366621811615691e-01,6.062985788985877367e-01
2.500000000000000000e+02,-1.087364500288376945e+01,-1.074355498665800646e+01,-1.067675593876639617e+01,-1.070061378481145553e+01,-9.800105167266465855e+00,-1.077023792568044414e+01,-9.905962990500448484e+00,-1.060925696794132023e+01,-1.087493525609324507e+01,1.920450940223752262e-02,3.456366544901999793e-01,6.062983712922457302e-01
2.550000000000000000e+02,-1.087365067872447355e+01,-1.076386732802003721e+01,-1.070561532740912014e+01,-1.072699130189073813e+01,-9.933751567781701652e+00,-1.078759456326625887e+01,-1.003168545520546218e+01,-1.065014901129130998e+01,-1.087493528713433477e+01,1.920448071026258779e-02,3.456366471904920856e-01,6.062981655949415405e-01
2.600000000000000000e+02,-1.087365639118728922e+01,-1.078131051777795335e+01,-1.073067009477412270e+01,-1.074973694575187011e+01,-1.005395061441212690e+01,-1.080230403874340617e+01,-1.014399625150015183e+01,-1.068535016397534676e+01,-1.087493531882478059e+01,1.920446036675170845e-02,3.456366401165926749e-01,6.062979617786099507e-01
2.650000000000000000e+02,-1.087366213923248992e+01,-1.079624290460726677e+01,-1.075235248399087062e+01,-1.076928694065219005e+01,-1.016146601382066983e+01,-1.081472867843438834e+01,-1.024376617643152620e+01,-1.071553440185794059e+01,-1.087493535098527886e+01,1.920444627336737389e-02,3.456366331446581452e-01,6.062977598156191750e-01
2.700000000000000000e+02,-1.087366792186947606e+01,-1.080898690708765209e+01,-1.077105850844187529e+01,-1.078603729142300516e+01,-1.025713272052880320e+01,-1.082518941067675300e+01,-1.033192280020717746e+01,-1.074132019862511811e+01,-1.087493538352626921e+01,1.920443634761127838e-02,3.456366261896059444e-01,6.062975596789088595e-01
2.750000000000000000e+02,-1.087367373811592763e+01,-1.081983086799961846e+01,-1.078714842312075994e+01,-1.080034501204632136e+01,-1.034183021681053916e+01,-1.083396879852685579e+01,-1.040942207890282489e+01,-1.076326963070154186e+01,-1.087493541635536332e+01,1.920442891730861357e-02,3.456366192027233719e-01,6.062973613416239305e-01
2.800000000000000000e+02,-1.087367958702665049e+01,-1.082903121491258958e+01,-1.080094782980991752e+01,-1.081252992940512669e+01,-1.041645808783280280e+01,-1.084131424730310655e+01,-1.047722338839817091e+01,-1.078188910648342969e+01,-1.087493544943267310e+01,1.920442282405590215e-02,3.456366121585175977e-01,6.062971647776306261e-01
2.850000000000000000e+02,-1.087368546764183641e+01,-1.083681480639953065e+01,-1.081274925500621009e+01,-1.082287688711789286e+01,-1.048191465665253830e+01,-1.084744125863717557e+01,-1.053626856112232346e+01,-1.079763132397098246e+01,-1.087493548280806621e+01,1.920441734278420867e-02,3.456366050448361205e-01,6.062969699609905838e-01
2.900000000000000000e+02,-1.087369137906499716e+01,-1.084338136416150888e+01,-1.082281406037077787e+01,-1.083163820363085605e+01,-1.053907911044517753e+01,-1.085253663340341745e+01,-1.058746513454608618e+01,-1.081089810710709820e+01,-1.087493551647305168e+01,1.920441207795608313e-02,3.456365978590836829e-01,6.062967768665605828e-01
2.950000000000000000e+02,-1.087369732039620729e+01,-1.084890591450718311e+01,-1.083137456673161481e+01,-1.083903626430931411e+01,-1.058879725102517710e+01,-1.085676155250690123e+01,-1.063167371728690469e+01,-1.082204382460798442e+01,-1.087493555044578564e+01,1.920440683786998545e-02,3.456365905989057241e-01,6.062965854690646195e-01
3.000000000000000000e+02,-1.087370329074907715e+01,-1.085354117842626032e+01,-1.083863629385885829e+01,-1.084526615273487948e+01,-1.063187076446922852e+01,-1.086025448651606062e+01,-1.066969915804452995e+01,-1.083137914793045731e+01,-1.087493558472727884e+01,1.920440154342648378e-02,3.456365832644243685e-01,6.062963957443172625e-01
3.050000000000000000e+02,-1.087370928927320080e+01,-1.085741986725563990e+01,-1.084478023785442602e+01,-1.085049824789780004e+01,-1.066904973090862185e+01,-1.086313390275602941e+01,-1.070228506160870197e+01,-1.083917495587605728e+01,-1.087493561933805530e+01,1.920439617750076960e-02,3.456365758605811633e-01,6.062962076684229595e-01
3.100000000000000000e+02,-1.087371531512122047e+01,-1.086065685310875928e+01,-1.084996512485386333e+01,-1.085488073316184021e+01,-1.070102798524159837e+01,-1.086550075264258908e+01,-1.073011112609136575e+01,-1.084566623834241561e+01,-1.087493565426699504e+01,1.920439074263415383e-02,3.456365683848719450e-01,6.062960212175679819e-01
3.150000000000000000e+02,-1.087372136748077800e+01,-1.086335119409849170e+01,-1.085432959572523437e+01,-1.085854197856274617e+01,-1.072844088603016210e+01,-1.086744073267723110e+01,-1.075379276065275214e+01,-1.085105589062297327e+01,-1.087493568953621370e+01,1.920438524896019711e-02,3.456365608399487033e-01,6.062958363685394536e-01
3.200000000000000000e+02,-1.087372744553677251e+01,-1.086558800349321885e+01,-1.085799428823845503e+01,-1.086159277111866572e+01,-1.075186503800225957e+01,-1.086902632079306308e+01,-1.077388246766479973e+01,-1.085551832223947422e+01,-1.087493572513584894e+01,1.920437970364200983e-02,3.456365532244579097e-01,6.062956530986798320e-01
3.250000000000000000e+02,-1.087373354849130003e+01,-1.086744015829706456e+01,-1.086106379483442552e+01,-1.086412837813734455e+01,-1.077181953562587680e+01,-1.087031859527708377e+01,-1.079087252397959951e+01,-1.085920283082331750e+01,-1.087493576106226811e+01,1.920437411113912196e-02,3.456365455390219554e-01,6.062954713854860067e-01
3.300000000000000000e+02,-1.087373967556537835e+01,-1.086896984773310137e+01,-1.086362848201030751e+01,-1.086623043703463409e+01,-1.078876833447201022e+01,-1.087136884774268708e+01,-1.080519855896603687e+01,-1.086223671168072258e+01,-1.087493579729151350e+01,1.920436847170787706e-02,3.456365377849935916e-01,6.062952912072137046e-01
3.350000000000000000e+02,-1.087374582601684025e+01,-1.087022996654622098e+01,-1.086576616428811981e+01,-1.086796867079350903e+01,-1.080312341123739373e+01,-1.087222000383440346e+01,-1.081724369582785883e+01,-1.086472809006474805e+01,-1.087493583386390483e+01,1.920436278595599733e-02,3.456365299606586894e-01,6.062951125423409193e-01
3.400000000000000000e+02,-1.087375199908747803e+01,-1.087126535997878563e+01,-1.086754363136581070e+01,-1.086940243296851349e+01,-1.081524842672560283e+01,-1.087290786718106972e+01,-1.082734298779093862e+01,-1.086676847534154788e+01,-1.087493587073579704e+01,1.920435705309910673e-02,3.456365220668621285e-01,6.062949353694649934e-01
3.450000000000000000e+02,-1.087375819405859900e+01,-1.087211392946960231e+01,-1.086901803051847182e+01,-1.087058209007457066e+01,-1.082546266236824550e+01,-1.087346220236238459e+01,-1.083578794278048463e+01,-1.086843504370161995e+01,-1.087493590794812270e+01,1.920435127153388363e-02,3.456365141050681267e-01,6.062947596678220918e-01
3.500000000000000000e+02,-1.087376441021050866e+01,-1.087280760930940993e+01,-1.087023810976521077e+01,-1.087155025001816711e+01,-1.083404505010476981e+01,-1.087390767300691330e+01,-1.084283098131208689e+01,-1.086979266289543666e+01,-1.087493594547965614e+01,1.920434544111055547e-02,3.456365060740307360e-01,6.062945854173937832e-01
3.550000000000000000e+02,-1.087377064684257988e+01,-1.087337322452876265e+01,-1.087124532839735203e+01,-1.087234284830502773e+01,-1.084123816034263754e+01,-1.087426465000236675e+01,-1.084868971834316298e+01,-1.087089567591543293e+01,-1.087493598331445455e+01,1.920433956213154353e-02,3.456364979757065581e-01,6.062944125976663656e-01
3.600000000000000000e+02,-1.087377690326517943e+01,-1.087383324107248228e+01,-1.087207484425339388e+01,-1.087299010252950282e+01,-1.084725204938480836e+01,-1.087454990504296681e+01,-1.085355099469572338e+01,-1.087178946223295384e+01,-1.087493602147497640e+01,1.920433363455940207e-02,3.456364898079502535e-01,6.062942411891641958e-01
3.650000000000000000e+02,-1.087378317880690126e+01,-1.087420641859492498e+01,-1.087275638587205151e+01,-1.087351734795984903e+01,-1.085226789943922654e+01,-1.087477720282326388e+01,-1.085757461330702967e+01,-1.087251179720251137e+01,-1.087493605995302381e+01,1.920432765848246667e-02,3.456364815727913098e-01,6.062940711727211607e-01
3.700000000000000000e+02,-1.087378947278771157e+01,-1.087450837623612721e+01,-1.087331502042840903e+01,-1.087394576470581065e+01,-1.085644140868657814e+01,-1.087495780459732053e+01,-1.086089675671033383e+01,-1.087309402883378340e+01,-1.087493609873474654e+01,1.920432163243565929e-02,3.456364732691958874e-01,6.062939025292078954e-01
3.750000000000000000e+02,-1.087379578458622476e+01,-1.087475208051824183e+01,-1.087377182569712453e+01,-1.087429300880633321e+01,-1.085990590765076469e+01,-1.087510089463961371e+01,-1.086363307939682699e+01,-1.087356209224248538e+01,-1.087493613781490964e+01,1.920431555800502024e-02,3.456364648987882982e-01,6.062937352400278312e-01
3.800000000000000000e+02,-1.087380211356000892e+01,-1.087494826505231060e+01,-1.087414447646666460e+01,-1.087457375668261683e+01,-1.086277519351825660e+01,-1.087521393995551122e+01,-1.086588147960080342e+01,-1.087393737963417450e+01,-1.087493617724462247e+01,1.920430943613046434e-02,3.456364564604215150e-01,6.062935692867571502e-01
3.850000000000000000e+02,-1.087380845906655402e+01,-1.087510578947365047e+01,-1.087444775358157756e+01,-1.087480017381605002e+01,-1.086514608404248072e+01,-1.087530299242542142e+01,-1.086772456439316770e+01,-1.087423748347040764e+01,-1.087493621695306345e+01,1.920430326242253405e-02,3.456364479539771883e-01,6.062934046517383102e-01
3.900000000000000000e+02,-1.087381482053299209e+01,-1.087523194597742915e+01,-1.087469398453261249e+01,-1.087498231604842935e+01,-1.086710070071885958e+01,-1.087537294185760217e+01,-1.086923182618647132e+01,-1.087447682873044386e+01,-1.087493625698838429e+01,1.920429704473462784e-02,3.456364393823245784e-01,6.062932413170716295e-01
3.950000000000000000e+02,-1.087382119732021835e+01,-1.087533271949549807e+01,-1.087489342314210639e+01,-1.087512847239907643e+01,-1.086870849530651029e+01,-1.087542772672789937e+01,-1.087046155252545887e+01,-1.087466720832296296e+01,-1.087493629732676759e+01,1.920429077594972347e-02,3.456364307437804761e-01,6.062930792653846712e-01
4.000000000000000000e+02,-1.087382758886637113e+01,-1.087541300816688938e+01,-1.087505457574960843e+01,-1.087524545657961639e+01,-1.087002803792055872e+01,-1.087547050951977212e+01,-1.087146249267082077e+01,-1.087481823527431679e+01,-1.087493633798573001e+01,1.920428446017405366e-02,3.456364220376147989e-01,6.062929184799152882e-01
4.050000000000000000e+02,-1.087383399458550848e+01,-1.087547680945317730e+01,-1.087518448024247775e+01,-1.087533885403137823e+01,-1.087110858559617022e+01,-1.087550382166311458e+01,-1.087227530417556665e+01,-1.087493772284151206e+01,-1.087493637893316745e+01,1.920427809611632147e-02,3.456364132649993870e-01,6.062927589436399867e-01
4.100000000000000000e+02,-1.087384041390879830e+01,-1.087552737640094236e+01,-1.087528894438147375e+01,-1.087541323090278844e+01,-1.087199145153206636e+01,-1.087552968318950875e+01,-1.087293380289170486e+01,-1.087503200305111761e+01,-1.087493642020631412e+01,1.920427168353746120e-02,3.456364044263332547e-01,6.062926006403908108e-01
4.150000000000000000e+02,-1.087384684627928699e+01,-1.087556734900751998e+01,-1.087537274805526089e+01,-1.087547230959613032e+01,-1.087271119478116610e+01,-1.087554970098860352e+01,-1.087346603823552726e+01,-1.087510619257498767e+01,-1.087493646176202411e+01,1.920426522664740385e-02,3.456363955218968997e-01,6.062924435539100987e-01
4.200000000000000000e+02,-1.087385329117282851e+01,-1.087559886352530647e+01,-1.087543981500090595e+01,-1.087551911647871528e+01,-1.087329664948977914e+01,-1.087556514930789753e+01,-1.087389521459204822e+01,-1.087516441409587387e+01,-1.087493650364717013e+01,1.920425871789132807e-02,3.456363865500107213e-01,6.062922876684192497e-01
4.250000000000000000e+02,-1.087385974803147448e+01,-1.087562364385096281e+01,-1.087549335763616831e+01,-1.087555610522181126e+01,-1.087377181177590479e+01,-1.087557703549175692e+01,-1.087424047761013135e+01,-1.087520997972448811e+01,-1.087493654583035507e+01,1.920425216319768258e-02,3.456363775127231364e-01,6.062921329683262917e-01
4.300000000000000000e+02,-1.087386621633516448e+01,-1.087564307715215506e+01,-1.087553599918613223e+01,-1.087558525970297119e+01,-1.087415660112054283e+01,-1.087558615333444578e+01,-1.087451758286275094e+01,-1.087524554271046817e+01,-1.087493658831169796e+01,1.920424556249254733e-02,3.456363684111365409e-01,6.062919794382107819e-01
4.350000000000000000e+02,-1.087387269559343395e+01,-1.087565827646931638e+01,-1.087556987610739512e+01,-1.087560817957307435e+01,-1.087446751159921554e+01,-1.087559312638057918e+01,-1.087473946262315572e+01,-1.087527322229616189e+01,-1.087493663110409159e+01,1.920423891373384401e-02,3.456363592426193176e-01,6.062918270633800288e-01
4.400000000000000000e+02,-1.087387918527610786e+01,-1.087567013234386692e+01,-1.087559672392528753e+01,-1.087562615106017816e+01,-1.087471816722985807e+01,-1.087559844292357702e+01,-1.087491670440355662e+01,-1.087529470628600059e+01,-1.087493667419682275e+01,1.920423221662586818e-02,3.456363500086872542e-01,6.062916758287721919e-01
4.450000000000000000e+02,-1.087388568490012375e+01,-1.087567935533940222e+01,-1.087561794872608800e+01,-1.087564020564892608e+01,-1.087491979343745463e+01,-1.087560248407717367e+01,-1.087505795386645779e+01,-1.087531133496799818e+01,-1.087493671756962854e+01,1.920422547519228668e-02,3.456363407102735485e-01,6.062915257198296937e-01
4.500000000000000000e+02,-1.087389219397091544e+01,-1.087568651072776760e+01,-1.087563468671431011e+01,-1.087565116801295062e+01,-1.087508161694295694e+01,-1.087560554634480070e+01,-1.087517025298573614e+01,-1.087532416954479508e+01,-1.087493676126321240e+01,1.920421868466730062e-02,3.456363313457138653e-01,6.062913767224326067e-01
4.550000000000000000e+02,-1.087389871202882041e+01,-1.087569204698820258e+01,-1.087564785362975783e+01,-1.087565969594710324e+01,-1.087521120307112810e+01,-1.087560785976855726e+01,-1.087525932283217145e+01,-1.087533404777063240e+01,-1.087493680524411310e+01,1.920421184877982648e-02,3.456363219162211231e-01,6.062912288224737711e-01
4.600000000000000000e+02,-1.087390523860404734e+01,-1.087569631882925059e+01,-1.087565818555679442e+01,-1.087566631241903004e+01,-1.087531473980148533e+01,-1.087560960206155514e+01,-1.087532979957603274e+01,-1.087534162909966895e+01,-1.087493684954792883e+01,1.920420496392383561e-02,3.456363124216065286e-01,6.062910820064546513e-01
4.650000000000000000e+02,-1.087391177323025993e+01,-1.087569960606520780e+01,-1.087566627263088570e+01,-1.087567143223066957e+01,-1.087539727623613572e+01,-1.087561091026093862e+01,-1.087538543061511476e+01,-1.087534743103230284e+01,-1.087493689413567921e+01,1.920419803404618125e-02,3.456363028619215960e-01,6.062909362603905450e-01
4.700000000000000000e+02,-1.087391831546694654e+01,-1.087570212875455589e+01,-1.087567258676219950e+01,-1.087567538334045025e+01,-1.087546292233583856e+01,-1.087561188951109692e+01,-1.087542923725581190e+01,-1.087535185853199238e+01,-1.087493693901654623e+01,1.920419105897789788e-02,3.456362932382111564e-01,6.062907915712910656e-01
4.750000000000000000e+02,-1.087392486488097276e+01,-1.087570405946600083e+01,-1.087567750419458790e+01,-1.087567842434001619e+01,-1.087551501541253884e+01,-1.087561262039413990e+01,-1.087546364919614561e+01,-1.087535522750267702e+01,-1.087493698421012667e+01,1.920418403580036182e-02,3.456362835490003338e-01,6.062906479260570247e-01
4.800000000000000000e+02,-1.087393142101494625e+01,-1.087570553315199717e+01,-1.087568132428805079e+01,-1.087568075862337480e+01,-1.087555625883356925e+01,-1.087561316428707947e+01,-1.087549061543438356e+01,-1.087535778366731876e+01,-1.087493702968440701e+01,1.920417696527778467e-02,3.456362737958546538e-01,6.062905053116791620e-01
4.850000000000000000e+02,-1.087393798347409302e+01,-1.087570665499248079e+01,-1.087568428442137858e+01,-1.087568254564990156e+01,-1.087558883713712277e+01,-1.087561356795791134e+01,-1.087551169526759764e+01,-1.087535971756527431e+01,-1.087493707547315402e+01,1.920416985105556987e-02,3.456362639785970914e-01,6.062903637155737657e-01
4.900000000000000000e+02,-1.087394455181499708e+01,-1.087570750677299714e+01,-1.087568657244730375e+01,-1.087568391008277224e+01,-1.087561451135043988e+01,-1.087561386676071251e+01,-1.087552813308623634e+01,-1.087536117649052159e+01,-1.087493712153903047e+01,1.920416268807989199e-02,3.456362540961739338e-01,6.062902231252289553e-01
4.950000000000000000e+02,-1.087395112566798971e+01,-1.087570815189870643e+01,-1.087568833652107259e+01,-1.087568494912811978e+01,-1.087563469761192891e+01,-1.087561408745603231e+01,-1.087554091949487223e+01,-1.087536227399856337e+01,-1.087493716792695864e+01,1.920415547987229868e-02,3.456362441487687565e-01,6.062900835286834100e-01
5.000000000000000000e+02,-1.087395770460242872e+01,-1.087570863927709297e+01,-1.087568969325420731e+01,-1.087568573833509689e+01,-1.087565053197540976e+01,-1.087561425015148409e+01,-1.087555084086144142e+01,-1.087536309730523065e+01,-1.087493721460239371e+01,1.920414822525093324e-02,3.456362341379390912e-01,6.062899449136900376e-01


==> data/trajectories_8x1_8x1_cost.csv <==
Iteration,Proxy_Cost_dB,Best_1_Cost_dB,Best_2_Cost_dB,Best_4_Cost_dB,Best_8_Cost_dB,Best_16_Cost_dB,Best_32_Cost_dB,Best_64_Cost_dB,Best_128_Cost_dB,Best_256_Cost_dB,Best_512_Cost_dB,Best_1024_Cost_dB
0.000000000000000000e+00,-9.840451270098537151e+00,6.139959876865208610e-01,6.171622697135545899e-01,6.122169563318915486e-01,-2.639076544536409497e+00,-3.360051012428281192e-01,1.583889614582776328e-01,1.702966080934885038e-02,5.168217932371348411e-01,6.202978900597081457e-01,6.089262464161109278e-01,6.240034928560596050e-01
5.000000000000000000e+00,-9.826775404743559150e+00,4.171860137139350444e-01,5.774283043125012505e-01,5.887811188666123297e-01,-2.858040783691293552e+00,-1.625819535670974592e+00,-5.122388512469658872e-01,-5.000120984538671820e-01,4.603004184889913919e-01,5.555215715757808592e-01,5.997894266888916803e-01,6.232132577381092053e-01
1.000000000000000000e+01,-9.857659654371293101e+00,-2.717838732359769693e-01,5.001070499877586784e-01,5.678068925169743597e-01,-3.073921472310749081e+00,-2.222481862037694711e+00,-1.155754371737055752e+00,-6.022987132155623868e-01,4.648104036662674687e-01,5.340513324303665099e-01,5.994558268957981273e-01,6.231794290230188160e-01
1.500000000000000000e+01,-9.864206238536620930e+00,-1.307756654862283208e+00,4.449088161154086118e-01,5.481885780358848326e-01,-3.297015668547399692e+00,-2.347752926844876686e+00,-1.303265383487963502e+00,-8.231579058995542875e-01,4.540330015310294343e-01,5.344940297333254930e-01,5.996440115893766354e-01,6.231639345442443467e-01
2.000000000000000000e+01,-9.866855462847524905e+00,-1.509388965281130091e+00,4.185970316548096037e-01,5.174346714000879199e-01,-3.526944148324779871e+00,-2.892468830982790173e+00,-1.523378841270665918e+00,-1.070277691925771268e+00,4.557800078804940536e-01,5.231257051814650616e-01,5.982168577422272149e-01,6.230559740103063238e-01
2.500000000000000000e+01,-9.868288583819689208e+00,-1.498047154656548585e+00,3.553628166104385588e-01,4.845909159427133628e-01,-3.762774151522621402e+00,-3.221933329969857152e+00,-1.911972375348312436e+00,-1.282642253980193381e+00,4.505551442903235060e-01,5.254908118174678178e-01,5.980883355142999624e-01,6.231012675102001186e-01
3.000000000000000000e+01,-9.868697669888849333e+00,-1.912081953409377144e+00,2.959191813670369875e-01,4.423370366794925901e-01,-4.004157462830967518e+00,-3.583170229834344411e+00,-2.194953793705319178e+00,-1.560593247166268460e+00,4.504403816453806386e-01,5.190748661276682885e-01,5.978125187360264770e-01,6.230524092910790790e-01
3.500000000000000000e+01,-9.868508881302583191e+00,-2.165466470668684806e+00,2.302128797902826540e-01,3.923030265293148133e-01,-4.250012133409029502e+00,-4.035074085195658355e+00,-2.505153447957256141e+00,-1.822190010455009501e+00,4.475883942771055057e-01,5.194508810939787447e-01,5.973654032338128195e-01,6.230667884604733642e-01
4.000000000000000000e+01,-9.868175351860644540e+00,-2.323147324147702086e+00,1.530193438877793244e-01,3.336757643353704395e-01,-4.499839224794169645e+00,-4.409981918157944492e+00,-2.874756792154995910e+00,-2.130420193178141464e+00,4.467328659142909553e-01,5.164357297149070325e-01,5.972854227777160130e-01,6.230509813367508531e-01
4.500000000000000000e+01,-9.868038244199397013e+00,-2.618638314098850728e+00,6.938534132509685537e-02,2.647551329673152321e-01,-4.753481951514789472e+00,-4.862889088437952090e+00,-3.216188947531743558e+00,-2.443764345764666945e+00,4.449979965915249469e-01,5.159898072426515325e-01,5.970352661402243966e-01,6.230527443651294739e-01
5.000000000000000000e+01,-9.868291455923575484e+00,-2.838722659269481863e+00,-2.420356020798781690e-02,1.848072908882071319e-01,-5.009746080142145175e+00,-5.271861425764540421e+00,-3.602542192513762842e+00,-2.783946687818500187e+00,4.439806848382405469e-01,5.144070046709678934e-01,5.969527315075557894e-01,6.230466072988640747e-01
5.500000000000000000e+01,-9.868698838945269003e+00,-3.080191382125462951e+00,-1.285160043793552587e-01,9.329551403558532241e-02,-5.267279360679168576e+00,-5.717282180855666418e+00,-3.990341277945488319e+00,-3.142180987091216959e+00,4.428285084052301923e-01,5.138730133995195182e-01,5.968404615837185068e-01,6.230457802423057245e-01
6.000000000000000000e+01,-9.868846027360136830e+00,-3.340301223442672107e+00,-2.414608512819945985e-01,-1.051739436720625781e-02,-5.525530813217118364e+00,-6.137234850962855148e+00,-4.394332720519241953e+00,-3.515180767233119230e+00,4.418747824975334249e-01,5.129772532817225006e-01,5.967888909718729318e-01,6.230419474786174083e-01
6.500000000000000000e+01,-9.868786779212358695e+00,-3.583717005527211619e+00,-3.651376697864724408e-01,-1.270236397756295266e-01,-5.783084193894461933e+00,-6.563856589903781291e+00,-4.805372895610545925e+00,-3.905540909182067644e+00,4.410623765024161980e-01,5.125287664120266040e-01,5.967395311491728860e-01,6.230403273460635161e-01
7.000000000000000000e+01,-9.868826804849852863e+00,-3.847956984672423086e+00,-4.994615644936529764e-01,-2.566630858494188816e-01,-6.039036781069300197e+00,-6.967880103025829719e+00,-5.222461147813436178e+00,-4.308052127477795423e+00,4.402964922027360339e-01,5.120348868243218554e-01,5.967164870344094929e-01,6.230371681293103148e-01
7.500000000000000000e+01,-9.868910328371908847e+00,-4.102881366204041313e+00,-6.442841324090099464e-01,-3.998453053580094396e-01,-6.292110013387201661e+00,-7.357604331226827554e+00,-5.639428269338280231e+00,-4.719003413533934932e+00,4.396760294395558044e-01,5.116987824378425032e-01,5.966961407673125883e-01,6.230350199266219136e-01
8.000000000000000000e+01,-9.868916954221230498e+00,-4.368718766258248287e+00,-7.995116583983614689e-01,-5.566070296001103257e-01,-6.541231842269120023e+00,-7.722317848634832949e+00,-6.054501446407703824e+00,-5.135625305800967766e+00,4.391217633731167580e-01,5.114360138398026390e-01,5.966882906345883919e-01,6.230321769538118559e-01
8.500000000000000000e+01,-9.868943007656737265e+00,-4.630960839169407706e+00,-9.651293838003338621e-01,-7.269795466376532955e-01,-6.785236403128077853e+00,-8.057764704926867694e+00,-6.459825502929042784e+00,-5.554018328247469327e+00,4.386493474731801290e-01,5.112183335891870017e-01,5.966810574109474574e-01,6.230296574516234198e-01
9.000000000000000000e+01,-9.868976505652248932e+00,-4.897400844541227372e+00,-1.140959107341657397e+00,-9.108573589553665695e-01,-7.022992917759172116e+00,-8.363089244068088846e+00,-6.853653988024088761e+00,-5.969426938422186524e+00,4.382556893925435015e-01,5.110726893062890186e-01,5.966790086842209684e-01,6.230269749819404845e-01
9.500000000000000000e+01,-9.868992999949103506e+00,-5.161628105447704229e+00,-1.326778731803455180e+00,-1.107981695219780072e+00,-7.253438466429054543e+00,-8.633599013206069372e+00,-7.229185900592254299e+00,-6.377117994005118362e+00,4.379203120561635521e-01,5.109543069588251551e-01,5.966770878978560066e-01,6.230243088888611780e-01
1.000000000000000000e+02,-9.869020301469111800e+00,-5.426218559840779498e+00,-1.522251947965468366e+00,-1.317967679321776941e+00,-7.475567547666736701e+00,-8.869899198427578568e+00,-7.583157857080028208e+00,-6.772353873689382020e+00,4.376418259043679537e-01,5.108711214286828506e-01,5.966766361006874408e-01,6.230217052160067492e-01
1.050000000000000000e+02,-9.869040847030545294e+00,-5.688137285169495350e+00,-1.726978184962067120e+00,-1.540333592092044679e+00,-7.688459455973654322e+00,-9.072367380532124770e+00,-7.911854021901997491e+00,-7.150539913890269439e+00,4.374131587732614790e-01,5.108130387042035814e-01,5.966764143618722427e-01,6.230190991839154036e-01
1.100000000000000000e+02,-9.869064243893411970e+00,-5.947312283788349419e+00,-1.940464798596639895e+00,-1.774461785201108865e+00,-7.891302926583465549e+00,-9.242279459210289261e+00,-8.212044468841778411e+00,-7.507422594255351633e+00,4.372251677645854762e-01,5.107702008334144006e-01,5.966762910389414865e-01,6.230165823970295058e-01
1.150000000000000000e+02,-9.869085943897651703e+00,-6.202488036931437243e+00,-2.162210323717237870e+00,-2.019648192629129646e+00,-8.083413502130040840e+00,-9.382569764557231906e+00,-8.482155662587475220e+00,-7.839309600177212012e+00,4.370725880539089725e-01,5.107417274241241589e-01,5.966763560143564238e-01,6.230141415363020796e-01
1.200000000000000000e+02,-9.869108384340004037e+00,-6.452549889582349429e+00,-2.391629499268678405e+00,-2.275085601497651044e+00,-8.264247591844593899e+00,-9.496360746940556652e+00,-8.721316150253555222e+00,-8.143305191628687822e+00,4.369501813968748594e-01,5.107225650190208022e-01,5.966763222796097610e-01,6.230117937615320400e-01
1.250000000000000000e+02,-9.869130162565515008e+00,-6.696728425800223761e+00,-2.628073772656487339e+00,-2.539881118426008388e+00,-8.433412898154319493e+00,-9.587049716397174848e+00,-8.929654200380522155e+00,-8.417455996162978238e+00,4.368525290409658868e-01,5.107095327721771216e-01,5.966763327859313515e-01,6.230095622205846784e-01
1.300000000000000000e+02,-9.869152268904215930e+00,-6.933874798961127794e+00,-2.870863370798308445e+00,-2.813060706622692031e+00,-8.590674076763281874e+00,-9.658226093675359891e+00,-9.108371395912651991e+00,-8.660843136478950655e+00,4.367752785989842956e-01,5.107013044522528133e-01,5.966763282567491000e-01,6.230074497658032451e-01
1.350000000000000000e+02,-9.869173995041943925e+00,-7.163209980260749177e+00,-3.119262280564706558e+00,-3.093581318514766476e+00,-8.735953078407804995e+00,-9.713250607852733864e+00,-9.259390571502800427e+00,-8.873568593983966579e+00,4.367148127664635671e-01,5.106961411312695986e-01,5.966763083535080447e-01,6.230054651893167650e-01
1.400000000000000000e+02,-9.869195824551509233e+00,-7.383883011696980248e+00,-3.372497928245310916e+00,-3.380331820228318129e+00,-8.869324146885867677e+00,-9.755155782954375354e+00,-9.385151107993458197e+00,-9.056665371975613610e+00,4.366679020428638203e-01,5.106928824586539628e-01,5.966763009158202458e-01,6.230036145329338471e-01
1.450000000000000000e+02,-9.869217460380372842e+00,-7.595133510626130402e+00,-3.629762241877932283e+00,-3.672144966347694162e+00,-8.991003859454583136e+00,-9.786627669713082511e+00,-9.488439161627679752e+00,-9.211933373286541382e+00,4.366318032516550152e-01,5.106909432888024902e-01,5.966762898195574483e-01,6.230018983161920154e-01
1.500000000000000000e+02,-9.869239028405857539e+00,-7.796357430244958309e+00,-3.890211863489017929e+00,-3.967789663405135947e+00,-9.101336933977391297e+00,-9.809949850848212805e+00,-9.572174373110222234e+00,-9.341736995233111074e+00,4.366042785624184575e-01,5.106898219909672409e-01,5.966762812014571038e-01,6.230003161924121402e-01
1.550000000000000000e+02,-9.869260495897062668e+00,-7.987019277435381426e+00,-4.152976283118642087e+00,-4.264147151269296998e+00,-9.200778756417612669e+00,-9.827003134751327806e+00,-9.639227761587635612e+00,-9.448789502380179783e+00,4.365834931781116257e-01,5.106891621236393508e-01,5.966762771303792956e-01,6.229988661512552151e-01
1.600000000000000000e+02,-9.869281832249679809e+00,-8.166717702593102146e+00,-4.417161361797398378e+00,-4.564143520678251242e+00,-9.289875698096805579e+00,-9.839308994824124355e+00,-9.692300509003391795e+00,-9.535952659159827149e+00,4.365679422263579745e-01,5.106887792096800327e-01,5.966762734767668830e-01,6.229975438991650627e-01
1.650000000000000000e+02,-9.869303060729489374e+00,-8.335188911376151921e+00,-4.681853648389352252e+00,-4.864042900899611332e+00,-9.369244368699360948e+00,-9.848074626963500222e+00,-9.733847541117414792e+00,-9.606068364535477855e+00,4.365564134420082953e-01,5.106885581798186191e-01,5.966762710793229729e-01,6.229963439527705926e-01
1.700000000000000000e+02,-9.869324161378603577e+00,-8.492289545813171969e+00,-4.946125818814489428e+00,-5.162851577430442873e+00,-9.439550955064508031e+00,-9.854237695619863402e+00,-9.766034012348985272e+00,-9.661831756593445064e+00,4.365479468752687109e-01,5.106884183680677758e-01,5.966762696898613161e-01,6.229952600509319760e-01
1.750000000000000000e+02,-9.869345128676696888e+00,-8.638007075198570917e+00,-5.209042713946947956e+00,-5.458259785049244250e+00,-9.501491575240514464e+00,-9.858513668137474539e+00,-9.790721330134029898e+00,-9.705706407776768074e+00,4.365417893757835843e-01,5.106883163691072758e-01,5.966762682913604454e-01,6.229942851068547283e-01
1.800000000000000000e+02,-9.869365962788863911e+00,-8.772454063112872902e+00,-5.469668083949462911e+00,-5.749292552618800123e+00,-9.555774306949256669e+00,-9.861440320674599747e+00,-9.809475663011589575e+00,-9.739877225974979069e+00,4.365373548330495068e-01,5.106882324859320921e-01,5.966762669651525242e-01,6.229934115703509301e-01
1.850000000000000000e+02,-9.869386657404064067e+00,-8.895854916559748915e+00,-5.727072176070397092e+00,-6.035188882270836608e+00,-9.603103453239206999e+00,-9.863415757891672797e+00,-9.823590708004365624e+00,-9.766233549663370539e+00,4.365341921229868305e-01,5.106881557132831873e-01,5.966762657186367447e-01,6.229926317376368594e-01
1.900000000000000000e+02,-9.869407208279831423e+00,-9.008535961172203343e+00,-5.980340202805876082e+00,-6.314549181880120265e+00,-9.644166362428080674e+00,-9.864730073551045919e+00,-9.834117859233398207e+00,-9.786374324732777907e+00,4.365319583364829503e-01,5.106880799632983470e-01,5.966762643929609533e-01,6.229919378618549164e-01
1.950000000000000000e+02,-9.869427613049284176e+00,-9.110911831162745500e+00,-6.228581644719078270e+00,-6.585749878906760557e+00,-9.679622847135540553e+00,-9.865591446779191642e+00,-9.841899189362205647e+00,-9.801627777342547532e+00,4.365303958759420566e-01,5.106880031347847959e-01,5.966762630170512338e-01,6.229913223160067348e-01
2.000000000000000000e+02,-9.869447869045711030e+00,-9.203469338036722291e+00,-6.470940257146305719e+00,-6.848098283949370924e+00,-9.710097178046824595e+00,-9.866147087185391129e+00,-9.847600195867835637e+00,-9.813079386499804713e+00,4.365293133094063638e-01,5.106879248553750639e-01,5.966762616340481884e-01,6.229907777208836261e-01
2.050000000000000000e+02,-9.869467973675428496e+00,-9.286751547297903642e+00,-6.706604568222690688e+00,-7.100240487851602111e+00,-9.736172452416365530e+00,-9.866499547464496089e+00,-9.851740402057325596e+00,-9.821603452290798231e+00,4.365285699260556540e-01,5.106878452133489787e-01,5.966762602291013629e-01,6.229902970287697350e-01
2.100000000000000000e+02,-9.869487924946756863e+00,-9.361342029244402951e+00,-6.934818586646246175e+00,-7.341434709766038402e+00,-9.758387078380195589e+00,-9.866719165485784870e+00,-9.854720750517271810e+00,-9.827894998070480170e+00,4.365280634744901356e-01,5.106877643231099162e-01,5.966762588009740798e-01,6.229898735935526233e-01
2.150000000000000000e+02,-9.869507721276612244e+00,-9.427849762464957095e+00,-7.154892360948043262e+00,-7.570824660541132012e+00,-9.777233070680486193e+00,-9.866853408488747590e+00,-9.856847306665590835e+00,-9.832499922978948703e+00,4.365277205358228385e-01,5.106876823002614030e-01,5.966762573582710116e-01,6.229895012060271409e-01
2.200000000000000000e+02,-9.869527361320477254e+00,-9.486895218531598672e+00,-7.366211947534361926e+00,-7.787753362969387361e+00,-9.793155836373381717e+00,-9.866933777095734825e+00,-9.858351273649955004e+00,-9.835842223304034349e+00,4.365274890353425530e-01,5.106875992981592116e-01,5.966762558993405907e-01,6.229891741196841304e-01
2.250000000000000000e+02,-9.869546843998707075e+00,-9.539098092084296709e+00,-7.568248339236793854e+00,-7.991748877586544175e+00,-9.806555140283565564e+00,-9.866980813439731435e+00,-9.859405521162067032e+00,-9.838247752082800446e+00,4.365273324900784679e-01,5.106875153781609278e-01,5.966762544197801166e-01,6.229888870608188967e-01
2.300000000000000000e+02,-9.869566168473021150e+00,-9.585066894794046277e+00,-7.760564936428324678e+00,-8.182493901804498648e+00,-9.817786962403499018e+00,-9.867007666571755209e+00,-9.860138008388300790e+00,-9.839964417158322263e+00,4.365272256641088422e-01,5.106874305630531019e-01,5.966762529191320663e-01,6.229886352232885116e-01
2.350000000000000000e+02,-9.869585334140307253e+00,-9.625390382058348848e+00,-7.942823139380217334e+00,-8.359836519766243867e+00,-9.827165991807696344e+00,-9.867022586145395735e+00,-9.860642507091943898e+00,-9.841178989288097867e+00,4.365271513283284222e-01,5.106873448526348946e-01,5.966762513975556459e-01,6.229884142572447159e-01
2.400000000000000000e+02,-9.869604340627510908e+00,-9.660630840233654482e+00,-8.114785747418505224e+00,-8.523796381647887443e+00,-9.834968539717355185e+00,-9.867030636136801647e+00,-9.860987050544400390e+00,-9.842030839575745205e+00,4.365270978792925582e-01,5.106872582304137209e-01,5.966762498542856896e-01,6.229882202490634180e-01
2.450000000000000000e+02,-9.869623187722162072e+00,-9.691319139504541269e+00,-8.276317959136852309e+00,-8.674536582499426274e+00,-9.841435690955179894e+00,-9.867034851093208658e+00,-9.861220502595561044e+00,-9.842622991921182063e+00,4.365270576172827766e-01,5.106871706968806324e-01,5.966762482890844987e-01,6.229880496973283499e-01
2.500000000000000000e+02,-9.869641875403301512e+00,-9.717951364899770184e+00,-8.427385881952982771e+00,-8.812367366567775306e+00,-9.846776549706932613e+00,-9.867037001156234055e+00,-9.861377601418162442e+00,-9.843030890774222996e+00,4.365270255058132376e-01,5.106870822442278746e-01,5.966762467019940397e-01,6.229878994857741548e-01
2.550000000000000000e+02,-9.869660403802898330e+00,-9.740986835293499624e+00,-8.568052616472796146e+00,-8.937717651774621075e+00,-9.851171467846961960e+00,-9.867038087524260703e+00,-9.861482787182609400e+00,-9.843309267204334745e+00,4.365269983059050785e-01,5.106869928745110254e-01,5.966762450931311079e-01,6.229877668536680790e-01
2.600000000000000000e+02,-9.869678773186118192e+00,-9.760847292904106354e+00,-8.698472102801858341e+00,-9.051093455136530963e+00,-9.854775172683568840e+00,-9.867038656328141144e+00,-9.861553072121077790e+00,-9.843497451568106626e+00,4.365269739701196361e-01,5.106869025911184856e-01,5.966762434625084710e-01,6.229876493661817838e-01
2.650000000000000000e+02,-9.869696983955115854e+00,-9.777917051897018652e+00,-8.818881039704203673e+00,-9.152062247523600647e+00,-9.857719735177569831e+00,-9.867038992520516416e+00,-9.861600168963924773e+00,-9.843623437456201941e+00,4.365269512265186336e-01,5.106868113991059888e-01,5.966762418100628462e-01,6.229875448846301511e-01
2.700000000000000000e+02,-9.869715036633126104e+00,-9.792543905171317675e+00,-8.929589272857192839e+00,-9.242578180684501987e+00,-9.860117339731308661e+00,-9.867039236542119340e+00,-9.861632050777345171e+00,-9.843706956140856335e+00,4.365269293009682583e-01,5.106867193079109857e-01,5.966762401357296186e-01,6.229874515374276278e-01
2.750000000000000000e+02,-9.869732931836898260e+00,-9.805040603343007533e+00,-9.030969105590923363e+00,-9.325743523120848977e+00,-9.862062832433354131e+00,-9.867039452327631466e+00,-9.861654081561491481e+00,-9.843761777306216487e+00,4.365269077342286974e-01,5.106866263243992066e-01,5.966762384395087881e-01,6.229873676924431170e-01
2.800000000000000000e+02,-9.869750670288400585e+00,-9.815686745460313389e+00,-9.123444004312728950e+00,-9.398598505369262668e+00,-9.863636037464107886e+00,-9.867039665579909524e+00,-9.861669825986728810e+00,-9.843797412580343575e+00,4.365268862593886245e-01,5.106865324590403876e-01,5.966762367213559459e-01,6.229872919309564772e-01
2.850000000000000000e+02,-9.869768252796331964e+00,-9.824730943161899432e+00,-9.207477155321344142e+00,-9.462026207614449902e+00,-9.864903840523989942e+00,-9.867039884353523860e+00,-9.861681622712431761e+00,-9.843820363460153544e+00,4.365268647264065605e-01,5.106864377199749061e-01,5.966762349811095545e-01,6.229872230233749475e-01
2.900000000000000000e+02,-9.869785680243349901e+00,-9.832393144252490558e+00,-9.283560286749160895e+00,-9.518495958771115539e+00,-9.865922045386959383e+00,-9.867040109526712399e+00,-9.861690985398443132e+00,-9.843835025838446384e+00,4.365268430536484723e-01,5.106863421166062400e-01,5.966762332188191298e-01,6.229871599068598220e-01
2.950000000000000000e+02,-9.869802953587889505e+00,-9.838867023531456368e+00,-9.352203104934305955e+00,-9.568331040819941791e+00,-9.866737014386792737e+00,-9.867040339719080677e+00,-9.861698879748276525e+00,-9.843844338530203686e+00,4.365268211994302039e-01,5.106862456575196330e-01,5.966762314343830864e-01,6.229871016649848325e-01
3.000000000000000000e+02,-9.869820073844415731e+00,-9.844322368584135674e+00,-9.413923617537223620e+00,-9.611593258179755850e+00,-9.867387106929911056e+00,-9.867040573349028065e+00,-9.861705912449522771e+00,-9.843850243209463002e+00,4.365267991424162108e-01,5.106861483514747446e-01,5.966762296277628996e-01,6.229870475093874926e-01
3.050000000000000000e+02,-9.869837042083700496e+00,-9.848907405994014042e+00,-9.469239534809393177e+00,-9.649134668833163175e+00,-9.867903932085155816e+00,-9.867040809289658654e+00,-9.861712458385111901e+00,-9.843854006994693151e+00,4.365267768732000730e-01,5.106860502070652563e-01,5.966762277988640895e-01,6.229869967630873306e-01
3.100000000000000000e+02,-9.869853859434012833e+00,-9.852751028111462972e+00,-9.518660862337025463e+00,-9.681746045299263415e+00,-9.868313432131825991e+00,-9.867041046927372605e+00,-9.861718745040651157e+00,-9.843856446108157243e+00,4.365267543896955704e-01,5.106859512328442152e-01,5.966762259476675601e-01,6.229869488458618099e-01
3.150000000000000000e+02,-9.869870527068055566e+00,-9.855964893095313428e+00,-9.562683727876649442e+00,-9.709983918446129181e+00,-9.868636814087022202e+00,-9.867041286035613368e+00,-9.861724907705337273e+00,-9.843858079119222282e+00,4.365267316900678929e-01,5.106858514372922819e-01,5.966762240739708067e-01,6.229869032612026514e-01
3.200000000000000000e+02,-9.869887046184690149e+00,-9.858645380729708307e+00,-9.601785426291121084e+00,-9.734336454984660492e+00,-9.868891345955889349e+00,-9.867041526625747849e+00,-9.861731025049412125e+00,-9.843859230683033701e+00,4.365267087751333319e-01,5.106857508285140845e-01,5.966762221777937025e-01,6.229868595846683732e-01
3.250000000000000000e+02,-9.869903418039982057e+00,-9.860875394831570162e+00,-9.636420620283075777e+00,-9.755269280037662583e+00,-9.869091033535896784e+00,-9.867041768809611924e+00,-9.861737141626875314e+00,-9.843860100847866335e+00,4.365266856456434530e-01,5.106856494149593084e-01,5.966762202591248121e-01,6.229868174539526793e-01
3.300000000000000000e+02,-9.869919643900352924e+00,-9.862726009020082785e+00,-9.667018601477426643e+00,-9.773212474838221198e+00,-9.869247192649877931e+00,-9.867042012722050615e+00,-9.861743281881217627e+00,-9.843860810799455408e+00,4.365266623031500148e-01,5.106855472047436839e-01,5.966762183178404566e-01,6.229867765599860219e-01
3.350000000000000000e+02,-9.869935725066792287e+00,-9.864257957409765964e+00,-9.693981495693007489e+00,-9.788552970963591449e+00,-9.869368930494356817e+00,-9.867042258486030448e+00,-9.861749458722954387e+00,-9.843861432575042869e+00,4.365266387477714227e-01,5.106854442060000387e-01,5.966762163537437935e-01,6.229867366392309869e-01
3.400000000000000000e+02,-9.869951662855347863e+00,-9.865522975172801523e+00,-9.717683285091524681e+00,-9.801634937968985994e+00,-9.869463548471022918e+00,-9.867042506196584739e+00,-9.861755678585877760e+00,-9.843862008096749605e+00,4.365266149808882945e-01,5.106853404267501784e-01,5.966762143668029594e-01,6.229866974672026991e-01
3.450000000000000000e+02,-9.869967458628073231e+00,-9.866564996358190953e+00,-9.738469517973562972e+00,-9.812762086345632184e+00,-9.869536877769570893e+00,-9.867042755909032792e+00,-9.861761944427509974e+00,-9.843862561203888362e+00,4.365265910026480123e-01,5.106852358751940990e-01,5.966762123569306908e-01,6.229866588525581061e-01
3.500000000000000000e+02,-9.869983113725425028e+00,-9.867421217864302818e+00,-9.756657581030950155e+00,-9.822201340038420270e+00,-9.869593557492851943e+00,-9.867043007670080357e+00,-9.861768257392821369e+00,-9.843863105089164733e+00,4.365265668140822508e-01,5.106851305591255663e-01,5.966762103240210724e-01,6.229866206323340094e-01
3.550000000000000000e+02,-9.869998629529137091e+00,-9.868123039508482464e+00,-9.772537417350489974e+00,-9.830189489480742893e+00,-9.869637264204829563e+00,-9.867043261489222061e+00,-9.861774617746464244e+00,-9.843863646802773815e+00,4.365265424157561691e-01,5.106850244867134903e-01,5.966762082678704893e-01,6.229865826676033169e-01
3.600000000000000000e+02,-9.870014007418603796e+00,-9.868696890386129184e+00,-9.786372584879993397e+00,-9.836936331070241124e+00,-9.869670900416087633e+00,-9.867043517381908657e+00,-9.861781025355359276e+00,-9.843864189982275192e+00,4.365265178078669428e-01,5.106849176656111933e-01,5.966762061886328183e-01,6.229865448398962391e-01
3.650000000000000000e+02,-9.870029248790112675e+00,-9.869164951914010331e+00,-9.798401563017611338e+00,-9.842620174204292027e+00,-9.869696748725967694e+00,-9.867043775335224254e+00,-9.861787479924570832e+00,-9.843864736400929516e+00,4.365264929912856529e-01,5.106848101038058418e-01,5.966762040859375782e-01,6.229865070481062084e-01
3.700000000000000000e+02,-9.870044355040532125e+00,-9.869545787767211920e+00,-9.808839228086167594e+00,-9.847397452301470011e+00,-9.869716597282028658e+00,-9.867044035352938280e+00,-9.861793981121319774e+00,-9.843865286867218956e+00,4.365264679663977687e-01,5.106847018090004964e-01,5.966762019598239597e-01,6.229864692058664222e-01
3.750000000000000000e+02,-9.870059327570171348e+00,-9.869854890253124680e+00,-9.817878431624295743e+00,-9.851404283997865718e+00,-9.869731841441062414e+00,-9.867044297425772825e+00,-9.861800528600543458e+00,-9.843865841702902131e+00,4.365264427338452768e-01,5.106845927890732995e-01,5.966761998100620357e-01,6.229864312392345838e-01
3.800000000000000000e+02,-9.870074167786862418e+00,-9.870105152509289326e+00,-9.825691627189351962e+00,-9.854757511134366155e+00,-9.869743565837238108e+00,-9.867044561546761017e+00,-9.861807122038220186e+00,-9.843866401012737910e+00,4.365264172941287768e-01,5.106844830515464562e-01,5.966761976366447007e-01,6.229863930848469344e-01
3.850000000000000000e+02,-9.870088877097721536e+00,-9.870307274897076155e+00,-9.832432502797757934e+00,-9.857557310109486437e+00,-9.869752610238203161e+00,-9.867044827704793519e+00,-9.861813761123510602e+00,-9.843866964806066377e+00,4.365263916476405659e-01,5.106843726043633902e-01,5.966761954393544620e-01,6.229863546882381531e-01
3.900000000000000000e+02,-9.870103456910745976e+00,-9.870470113467673556e+00,-9.838237585293031273e+00,-9.859889974448428518e+00,-9.869759622310045444e+00,-9.867045095897232443e+00,-9.861820445560768533e+00,-9.843867533058880070e+00,4.365263657947094922e-01,5.106842614551663218e-01,5.966761932181350314e-01,6.229863160024702307e-01
3.950000000000000000e+02,-9.870117908622463077e+00,-9.870600977828500433e+00,-9.843227791507507263e+00,-9.861827748975855457e+00,-9.869765099543570841e+00,-9.867045366111902638e+00,-9.861827175062545692e+00,-9.843868105748214248e+00,4.365263397359574471e-01,5.106841496113807555e-01,5.966761909727937851e-01,6.229862769869666250e-01
4.000000000000000000e+02,-9.870132233640443786e+00,-9.870705884686479692e+00,-9.847509908195924311e+00,-9.863411550325123400e+00,-9.869769422574846018e+00,-9.867045638344936975e+00,-9.861833949350074846e+00,-9.843868682847880081e+00,4.365263134715072768e-01,5.106840370808358731e-01,5.966761887032090428e-01,6.229862376065277152e-01
4.050000000000000000e+02,-9.870146433354435089e+00,-9.870789773057081717e+00,-9.851177988182501011e+00,-9.864238809336505653e+00,-9.869772881465472381e+00,-9.867045912589523127e+00,-9.861840768147015268e+00,-9.843869264338970027e+00,4.365262870023106090e-01,5.106839238710049189e-01,5.966761864092915424e-01,6.229861978303349312e-01
4.100000000000000000e+02,-9.870160509157425821e+00,-9.870856686302944993e+00,-9.854314655209055474e+00,-9.859762446928861834e+00,-9.869775696335873150e+00,-9.867046188839861287e+00,-9.861847631185590046e+00,-9.843869850210811734e+00,4.365262603283009968e-01,5.106838099894619454e-01,5.966761840908664238e-01,6.229861576314497107e-01
4.150000000000000000e+02,-9.870174462432308005e+00,-9.870909925545282348e+00,-9.856992313576393272e+00,-9.864748379580072779e+00,-9.869778033569733822e+00,-9.867046467087401851e+00,-9.861854538194114284e+00,-9.843870440447958003e+00,4.365262334499537822e-01,5.106836954436090315e-01,5.966761817478674068e-01,6.229861169860314574e-01
4.200000000000000000e+02,-9.870188294554072428e+00,-9.870952178618177086e+00,-9.859274261560049268e+00,-9.866092606630914474e+00,-9.869780018404224364e+00,-9.867046747322657296e+00,-9.861861488912486706e+00,-9.843871035046502627e+00,4.365262063678715942e-01,5.106835802410920611e-01,5.966761793799615354e-01,6.229860758728943404e-01
4.250000000000000000e+02,-9.870202006893780577e+00,-9.870985628065600537e+00,-9.861215710055843076e+00,-9.867015686328022284e+00,-9.869781744710181215e+00,-9.867047029544806946e+00,-9.861868483081817516e+00,-9.843871633987403058e+00,4.365261790817012710e-01,5.106834643895001857e-01,5.966761769871347099e-01,6.229860342729867106e-01
4.300000000000000000e+02,-9.870215600808320389e+00,-9.871012041321181485e+00,-9.862864709084499637e+00,-9.867971244076617410e+00,-9.869783282556616300e+00,-9.867047313746946102e+00,-9.861875520438355025e+00,-9.843872237272385917e+00,4.365261515923271052e-01,5.106833478959877937e-01,5.966761745692892305e-01,6.229859921691330849e-01
4.350000000000000000e+02,-9.870229077645774396e+00,-9.871032845751125606e+00,-9.864262986685455203e+00,-9.868778475203523470e+00,-9.869784684012699927e+00,-9.867047599921926704e+00,-9.861882600741378013e+00,-9.843872844886611517e+00,4.365261238999435522e-01,5.106832307682589445e-01,5.966761721261746310e-01,6.229859495454946883e-01
4.400000000000000000e+02,-9.870242438751056113e+00,-9.871049190985555555e+00,-9.865446704698953795e+00,-9.869318062595247909e+00,-9.869785987597076371e+00,-9.867047888069937045e+00,-9.861889723733419544e+00,-9.843873456830065649e+00,4.365260960050355021e-01,5.106831130133508978e-01,5.966761696576330376e-01,6.229859063875955449e-01
4.450000000000000000e+02,-9.870255685443801497e+00,-9.871062000401266801e+00,-9.866447137060198713e+00,-9.869653963459478874e+00,-9.869787221706614488e+00,-9.867048178172758810e+00,-9.861896889175568504e+00,-9.843874073087334864e+00,4.365260679073483807e-01,5.106829946391724384e-01,5.966761671635457676e-01,6.229858626818746137e-01
4.500000000000000000e+02,-9.870268819048177988e+00,-9.871072013637533615e+00,-9.867291276293792990e+00,-9.869884106675984370e+00,-9.869788407144845621e+00,-9.867048470232971269e+00,-9.861904096816292764e+00,-9.843874693652288954e+00,4.365260396074749916e-01,5.106828756525496615e-01,5.966761646436666844e-01,6.229858184154488665e-01
4.550000000000000000e+02,-9.870281840868278422e+00,-9.871079821522600994e+00,-9.868002373673105510e+00,-9.870062393456546346e+00,-9.869789559104001242e+00,-9.867048764246632686e+00,-9.861911346421777580e+00,-9.843875318515785011e+00,4.365260111058987813e-01,5.106827560610813777e-01,5.966761620979619263e-01,6.229857735761648030e-01
4.600000000000000000e+02,-9.870294752199505695e+00,-9.871085894719463738e+00,-9.868600419018417114e+00,-9.870207872318058406e+00,-9.869790688623787389e+00,-9.867049060206417366e+00,-9.861918637750887839e+00,-9.843875947672952265e+00,4.365259824026823110e-01,5.106826358721303638e-01,5.966761595261863560e-01,6.229857281522300783e-01
4.650000000000000000e+02,-9.870307554322785393e+00,-9.871090607130959427e+00,-9.869102565276355321e+00,-9.870326776339194197e+00,-9.869791803669450303e+00,-9.867049358107351509e+00,-9.861925970572443134e+00,-9.843876581113308433e+00,4.365259534975587941e-01,5.106825150926314061e-01,5.966761569281179289e-01,6.229856821322521387e-01
4.700000000000000000e+02,-9.870320248501247562e+00,-9.871094254983249883e+00,-9.869523503311157242e+00,-9.870422718286340213e+00,-9.869792909977677553e+00,-9.867049657946843411e+00,-9.861933344663786016e+00,-9.843877218832163933e+00,4.365259243912834597e-01,5.106823937303762717e-01,5.966761543036549487e-01,6.229856355050191752e-01
4.750000000000000000e+02,-9.870332836000217824e+00,-9.871097072285978768e+00,-9.869875791842520840e+00,-9.870499147212845159e+00,-9.869794011645312892e+00,-9.867049959713128260e+00,-9.861940759783243138e+00,-9.843877860825431370e+00,4.365258950838415974e-01,5.106822717920350696e-01,5.966761516526133402e-01,6.229855882595132233e-01
4.800000000000000000e+02,-9.870345318060724793e+00,-9.871099243395878631e+00,-9.870170146936290578e+00,-9.870559655671627297e+00,-9.869795111589802161e+00,-9.867050263405282351e+00,-9.861948215725922395e+00,-9.843878507078345663e+00,4.365258655754998829e-01,5.106821492850949218e-01,5.966761489748291236e-01,6.229855403847102124e-01
4.850000000000000000e+02,-9.870357695908342777e+00,-9.871100913135528288e+00,-9.870415695627020369e+00,-9.870607997621103635e+00,-9.869796211854499290e+00,-9.867050569021021289e+00,-9.861955712256486706e+00,-9.843879157586732376e+00,4.365258358667947203e-01,5.106820262168928481e-01,5.966761462700393981e-01,6.229854918696179356e-01
4.900000000000000000e+02,-9.870369970764020451e+00,-9.871102194980707623e+00,-9.870620197298128673e+00,-9.870647598171737869e+00,-9.869797313895794844e+00,-9.867050876555408578e+00,-9.861963249156795897e+00,-9.843879812350930791e+00,4.365258059570799043e-01,5.106819025942173074e-01,5.966761435380204537e-01,6.229854427031908948e-01
4.950000000000000000e+02,-9.870382143831820443e+00,-9.871103177544128471e+00,-9.870790236689012787e+00,-9.870680330649259204e+00,-9.869798418694138320e+00,-9.867051186000374230e+00,-9.861970826222730580e+00,-9.843880471353591233e+00,4.365257758468961136e-01,5.106817784246173719e-01,5.966761407787066762e-01,6.229853928743415148e-01
5.000000000000000000e+02,-9.870394216297137646e+00,-9.871103929878268346e+00,-9.870931391569932600e+00,-9.870706242837416156e+00,-9.869799526947542034e+00,-9.867051497353150680e+00,-9.861978443226911750e+00,-9.843881134602780136e+00,4.365257455365486594e-01,5.106816537146505741e-01,5.966761379918443797e-01,6.229853423717259808e-01


==> data/trajectories_8x8_8x8_cost.csv <==
Iteration,Proxy_Cost_dB,Best_1_Cost_dB,Best_2_Cost_dB,Best_4_Cost_dB,Best_8_Cost_dB,Best_16_Cost_dB,Best_32_Cost_dB,Best_64_Cost_dB,Best_128_Cost_dB,Best_256_Cost_dB,Best_512_Cost_dB,Best_1024_Cost_dB
0.000000000000000000e+00,-1.000765672232744485e+01,3.992378484042898856e-01,3.181147759405874575e-01,4.029550492291966712e-01,3.999418687464495470e-01,4.024610154378255311e-01,4.019485750731206508e-01,4.026944278937826804e-01,4.022796755290084514e-01,4.028767857069342484e-01,4.028787790145894609e-01,4.029648628361984231e-01
5.000000000000000000e+00,-9.847871941208374835e+00,2.895246331812804663e-01,1.705091672211150322e-01,4.028999291961157803e-01,3.900423632919501893e-01,4.017845157155524038e-01,4.000453974407170432e-01,4.020341126193210934e-01,4.018286899498449971e-01,4.027868378310599518e-01,4.028692853835964538e-01,4.029526335296115258e-01
1.000000000000000000e+01,-9.918741259559475054e+00,-2.441933068157081665e-01,-6.699645554146109461e-02,4.028795350008352871e-01,3.743458185238984215e-01,4.009134214026700005e-01,3.971891593433152234e-01,4.014679599284298739e-01,4.016265050985346474e-01,4.026380253920855967e-01,4.028594866250751472e-01,4.029446099796001324e-01
1.500000000000000000e+01,-9.950829316253701151e+00,-1.423878830227481851e+00,-3.519986463804577470e-01,4.028660961117118688e-01,3.557354126197733724e-01,3.998032151029067283e-01,3.928476401422983377e-01,4.011961721567147143e-01,4.012544012560879114e-01,4.024177518604712400e-01,4.028487962101644504e-01,4.029377863029668383e-01
2.000000000000000000e+01,-9.978614189903444398e+00,-2.352427958331212210e+00,-5.952959975586656904e-01,4.028153983656763137e-01,3.423239082325753024e-01,3.986370297704383003e-01,3.878453123573602501e-01,4.011528140905402662e-01,4.010059851056375635e-01,4.023017177705634495e-01,4.028370673632268861e-01,4.029313644557334095e-01
2.500000000000000000e+01,-9.995081995837056255e+00,-2.322740798277670216e+00,-8.412098584911935628e-01,4.025220301719918403e-01,3.354345052444601682e-01,3.971987605526441367e-01,3.837927118838805329e-01,4.009055544143985128e-01,4.008482006023862398e-01,4.022257128681732685e-01,4.028242959285391334e-01,4.029282928307908462e-01
3.000000000000000000e+01,-1.000175450924613862e+01,-2.823191734756650639e+00,-1.176474901497625458e+00,4.009511342097255571e-01,3.262692174859816441e-01,3.955745579077201701e-01,3.816943292658684372e-01,4.007841044774617112e-01,4.007498249778087551e-01,4.021584199794629999e-01,4.028102435538112314e-01,4.029262282487451330e-01
3.500000000000000000e+01,-1.000406038117772134e+01,-3.374975776837298991e+00,-1.510554856192531048e+00,3.990828147336218379e-01,3.151358724904494979e-01,3.936274881215450216e-01,3.789561922042381514e-01,4.006301499102311592e-01,4.005831921088874870e-01,4.021445650971025021e-01,4.027946865713266655e-01,4.029254320273500944e-01
4.000000000000000000e+01,-1.000527957746049168e+01,-3.613717766600874182e+00,-1.903072303063509274e+00,3.959518052688484890e-01,3.063970151851584389e-01,3.914166609625923665e-01,3.756060067251077994e-01,4.004674380009576318e-01,4.004645458368289446e-01,4.021253140618694100e-01,4.027778098758689196e-01,4.029251601101536684e-01
4.500000000000000000e+01,-1.000639195135720172e+01,-4.122072925255021225e+00,-2.323266758422990907e+00,3.914973597239708170e-01,2.968817184959431366e-01,3.888291362353878400e-01,3.729485940168289493e-01,4.003270404229402057e-01,4.003619315681568036e-01,4.021170106337685346e-01,4.027595202099958915e-01,4.029248186385914754e-01
5.000000000000000000e+01,-1.000735369988712087e+01,-4.520549373095715140e+00,-2.775918909675807900e+00,3.851642871762899212e-01,2.871535686880175020e-01,3.857452826735210394e-01,3.700250613192979099e-01,4.001713444403759423e-01,4.002496057962590115e-01,4.021077069712006291e-01,4.027400123295341583e-01,4.029245462934987754e-01
5.500000000000000000e+01,-1.000803383397217594e+01,-4.942356349320498943e+00,-3.245907146097005480e+00,3.767762158835886166e-01,2.782197668626980591e-01,3.820385749046850687e-01,3.670700489987579473e-01,4.000294796424553878e-01,4.001572926401300023e-01,4.021003825193720238e-01,4.027195782128715207e-01,4.029243440999998871e-01
6.000000000000000000e+01,-1.000845014131530064e+01,-5.385576129746910468e+00,-3.746783873360615136e+00,3.661785555215484878e-01,2.691759490413300759e-01,3.775915072457985411e-01,3.643463916936596214e-01,3.998838228432020081e-01,4.000710547975119269e-01,4.020939877795228767e-01,4.026985297459595992e-01,4.029241909722028336e-01
6.500000000000000000e+01,-1.000864835373534945e+01,-5.795333550856001104e+00,-4.265870804934372984e+00,3.533737262502002485e-01,2.608353122040279470e-01,3.723524935423357940e-01,3.616058521916337698e-01,3.997444007854197290e-01,3.999939798633064258e-01,4.020881529790393261e-01,4.026772136471544750e-01,4.029241101089702237e-01
7.000000000000000000e+01,-1.000869570023631994e+01,-6.227378946777893276e+00,-4.804633889846221528e+00,3.385923850984327022e-01,2.527632845761277336e-01,3.663442655191642139e-01,3.590925564711258677e-01,3.996084889887325797e-01,3.999272140729157043e-01,4.020827416439384794e-01,4.026559712487961518e-01,4.029240825967483897e-01
7.500000000000000000e+01,-1.000870417728728512e+01,-6.628880738332851408e+00,-5.357002531094027020e+00,3.224201581160798247e-01,2.453304304898638599e-01,3.597227532201427436e-01,3.566881193962645469e-01,3.994755733345303761e-01,3.998671424908870620e-01,4.020775058158427284e-01,4.026351052215573767e-01,4.029240719094996370e-01
8.000000000000000000e+01,-1.000874364788277404e+01,-7.028398471895846100e+00,-5.909500146812117549e+00,3.055356611762684582e-01,2.384156440013232847e-01,3.527939156900900541e-01,3.545031616757766124e-01,3.993479293574365707e-01,3.998160436892005953e-01,4.020722353441275598e-01,4.026148823307217350e-01,4.029240624327297127e-01
8.500000000000000000e+01,-1.000879672455601543e+01,-7.401449692188455387e+00,-6.450821263889777946e+00,2.887407525525200747e-01,2.320903529911094443e-01,3.460379137438160946e-01,3.524978941518688291e-01,3.992241984712521230e-01,3.997714550617920137e-01,4.020669939265956172e-01,4.025955287552479556e-01,4.029240538271881000e-01
9.000000000000000000e+01,-1.000883203218732831e+01,-7.755226869401965928e+00,-6.971492491264895897e+00,2.727378143462044213e-01,2.263624881532426414e-01,3.400466726551481522e-01,3.507058231241206858e-01,3.991049805942185058e-01,3.997339251832353613e-01,4.020615948282112440e-01,4.025772260682154435e-01,4.029240476983870223e-01
9.500000000000000000e+01,-1.000886050677029715e+01,-8.081882822079469619e+00,-7.462227225614527448e+00,2.580307496359929287e-01,2.212182513335170797e-01,3.353755331745922330e-01,3.491124589315227622e-01,3.989905847264449967e-01,3.997020492869893804e-01,4.020561731248611381e-01,4.025601072977344486e-01,4.029240440228892828e-01
1.000000000000000000e+02,-1.000889907485087171e+01,-8.378936510408131255e+00,-7.914021635614637340e+00,2.448448190405074776e-01,2.166531355884451227e-01,3.323450751212914667e-01,3.477136558511820241e-01,3.988808517924753438e-01,3.996755826663841993e-01,4.020506369638412458e-01,4.025442550457889457e-01,4.029240418639482568e-01
1.050000000000000000e+02,-1.000893637905137901e+01,-8.646859384917842561e+00,-8.318971892418643321e+00,2.331720241652149306e-01,2.126312253488885362e-01,3.308587283406778656e-01,3.464999207808449055e-01,3.987758812654252361e-01,3.996535955704928478e-01,4.020450588099377387e-01,4.025297052687992760e-01,4.029240402657685571e-01
1.100000000000000000e+02,-1.000896378612592130e+01,-8.882458839441353504e+00,-8.671895516684370975e+00,2.229455248636744435e-01,2.091275271700620553e-01,3.304379942260421976e-01,3.454531371927781480e-01,3.986758356257375513e-01,3.996356181469642443e-01,4.020394154300841461e-01,4.025165708505211715e-01,4.029240386730792434e-01
1.150000000000000000e+02,-1.000899143737045094e+01,-9.088162217028067147e+00,-8.968750240597557877e+00,2.140984514421538920e-01,2.060983900210418551e-01,3.304834220075492657e-01,3.445588501116312319e-01,3.985807648169948370e-01,3.996209760391712384e-01,4.020337207702539550e-01,4.025046022871378026e-01,4.029240369684067846e-01
1.200000000000000000e+02,-1.000902217990119425e+01,-9.264004635605008531e+00,-9.217082292780634845e+00,2.066053775789083724e-01,2.035010679209942330e-01,3.305771570195733533e-01,3.437997920347302117e-01,3.984906996706045201e-01,3.996091906474052990e-01,4.020279800526529446e-01,4.024939207517702067e-01,4.029240352526700097e-01
1.250000000000000000e+02,-1.000905202341346545e+01,-9.412391145331032050e+00,-9.417368625273285332e+00,2.004014009377909633e-01,2.012940719919964483e-01,3.305783097039748930e-01,3.431588468889056887e-01,3.984056587121822535e-01,3.995997654489403805e-01,4.020221898732694310e-01,4.024843619694459806e-01,4.029240336188497085e-01
1.300000000000000000e+02,-1.000908182843292415e+01,-9.535872549915270113e+00,-9.573017118445616092e+00,1.953947147485007585e-01,1.994342422341750798e-01,3.305154828495596719e-01,3.426207517554347159e-01,3.983256314873698245e-01,3.995922967425193928e-01,4.020163577675975319e-01,4.024759144060025551e-01,4.029240320752163207e-01
1.350000000000000000e+02,-1.000911183761502699e+01,-9.637018583174594255e+00,-9.692204221420848143e+00,1.914117228892930622e-01,1.978787722781609193e-01,3.304491232818387858e-01,3.421712089741313911e-01,3.982505739180052240e-01,3.995864255852886737e-01,4.020104858918371327e-01,4.024684182929652576e-01,4.029240305883139417e-01
1.400000000000000000e+02,-1.000914224914338391e+01,-9.718912478047508685e+00,-9.781705928801788019e+00,1.883099407925519220e-01,1.965883441238591711e-01,3.304083057127866763e-01,3.417973288308129853e-01,3.981804064035828761e-01,3.995818454850866286e-01,4.020045788936162934e-01,4.024618050908050915e-01,4.029240291354596604e-01
1.450000000000000000e+02,-1.000917307040370474e+01,-9.784347947807617629e+00,-9.846931780266498180e+00,1.859117787054262172e-01,1.955261402957339245e-01,3.303914683325684387e-01,3.414878896183851098e-01,3.981150191330822818e-01,3.995783032915237176e-01,4.019986429251720117e-01,4.024559756942229782e-01,4.029240277178680052e-01
1.500000000000000000e+02,-1.000920399025002894e+01,-9.835993855480783310e+00,-9.893789317039551889e+00,1.841015011859628014e-01,1.946583429417749755e-01,3.303862147892789314e-01,3.412330766624184220e-01,3.980542771279057535e-01,3.995755839710364299e-01,4.019926834606619148e-01,4.024508541371996095e-01,4.029240263445360570e-01
1.550000000000000000e+02,-1.000923535463548575e+01,-9.876320322646916949e+00,-9.926845775697593410e+00,1.827457137612203408e-01,1.939546222714050583e-01,3.303839500088093795e-01,3.410243311783763831e-01,3.979980233515956201e-01,3.995735139206934017e-01,4.019867067324965904e-01,4.024463529427980690e-01,4.029240250192009931e-01
1.600000000000000000e+02,-1.000926696447330677e+01,-9.907455164510524881e+00,-9.949688239473369222e+00,1.817562629295995102e-01,1.933882466804911493e-01,3.303816160184270823e-01,3.408542611270682365e-01,3.979460835868240398e-01,3.995719502553182201e-01,4.019807192862150380e-01,4.024423998907442623e-01,4.029240237393877377e-01
1.650000000000000000e+02,-1.000929886104625766e+01,-9.931241096348516706e+00,-9.965179895131084820e+00,1.810479438532069940e-01,1.929356667626020150e-01,3.303805169516910167e-01,3.407165042624415996e-01,3.978982695585359108e-01,3.995707785076785257e-01,4.019747277178659650e-01,4.024389313956878711e-01,4.029240225016256227e-01
1.700000000000000000e+02,-1.000933103465429852e+01,-9.949234059433642585e+00,-9.975497037330635308e+00,1.805374332037865126e-01,1.925769958898378986e-01,3.303782246469014194e-01,3.406055921887954918e-01,3.978543828093895618e-01,3.995699075952340862e-01,4.019687388881066359e-01,4.024358853949594472e-01,4.029240213043660535e-01
1.750000000000000000e+02,-1.000936346562918366e+01,-9.962708794601965678e+00,-9.982242966302475651e+00,1.801817721342691692e-01,1.923017057987460587e-01,3.303761121756326746e-01,3.405168429540644248e-01,3.978142173680134785e-01,3.995692653872220945e-01,4.019627599218885683e-01,4.024332172063538327e-01,4.029240201474789673e-01
1.800000000000000000e+02,-1.000939613666605332e+01,-9.972701872956260871e+00,-9.986575689814428003e+00,1.799344910997146552e-01,1.920724954178774924e-01,3.303741374990035173e-01,3.404462724893570491e-01,3.977775628706934352e-01,3.995687957152166403e-01,4.019567981057134975e-01,4.024309916513469920e-01,4.029240190308342462e-01
1.850000000000000000e+02,-1.000942904217321860e+01,-9.980043229659967707e+00,-9.989300198217090809e+00,1.797700870620975722e-01,1.919005934709132610e-01,3.303726255423615754e-01,3.403905121275369039e-01,3.977442068587815904e-01,3.995684549915685113e-01,4.019508608877764844e-01,4.024288751669097830e-01,4.029240179537780797e-01
1.900000000000000000e+02,-1.000946215865977607e+01,-9.985385321276487147e+00,-9.990968207811144808e+00,1.796584296150140203e-01,1.917681751118559541e-01,3.303713895998161010e-01,3.403467328398097624e-01,3.977139371908616217e-01,3.995682097949224687e-01,4.019449558978779868e-01,4.024270466396357993e-01,4.029240169154253426e-01
1.950000000000000000e+02,-1.000949547798970229e+01,-9.989235837458679157e+00,-9.991975986471926419e+00,1.795853826961723854e-01,1.916670137047122302e-01,3.303702710214477811e-01,3.403125769081271623e-01,3.976865439682428227e-01,3.995680347603708382e-01,4.019390908669179252e-01,4.024255039438008330e-01,4.029240159149156675e-01
2.000000000000000000e+02,-1.000952898157285986e+01,-9.991985405194590442e+00,-9.992564583743321904e+00,1.795402848089058812e-01,1.915899373834806518e-01,3.303692008725137019e-01,3.402860954233614121e-01,3.976618213538610780e-01,3.995679107664760199e-01,4.019332735985050586e-01,4.024241108493925023e-01,4.029240149514360381e-01
2.050000000000000000e+02,-1.000956265640048670e+01,-9.993930544426522289e+00,-9.992896588645139744e+00,1.795150834602227408e-01,1.915315402782323262e-01,3.303681488917911135e-01,3.402656908436728633e-01,3.976395690313217490e-01,3.995678235625417241e-01,4.019275119597310320e-01,4.024228972473742338e-01,4.029240140240961665e-01
2.100000000000000000e+02,-1.000959648690324499e+01,-9.995293867214689598e+00,-9.993048499539224139e+00,1.794966129074741790e-01,1.914876584787308933e-01,3.303671031412198644e-01,3.402500643669367220e-01,3.976195934722501213e-01,3.995677626260199511e-01,4.019218138156223086e-01,4.024218337734439821e-01,4.029240131319055673e-01
2.150000000000000000e+02,-1.000963045816975239e+01,-9.996240806658446942e+00,-9.992253163726385168e+00,1.794831132038253729e-01,1.914549664253613337e-01,3.303660502989819725e-01,3.402381686259932092e-01,3.976017089251555614e-01,3.995677202552626595e-01,4.019161869956467958e-01,4.024208885386020840e-01,4.029240122738069196e-01
2.200000000000000000e+02,-1.000966455503918340e+01,-9.996892902840812667e+00,-9.991787008847056839e+00,1.794751925727766650e-01,1.914308442246779041e-01,3.303649586737050226e-01,3.402291656924463226e-01,3.975857382031522946e-01,3.995676908741003230e-01,4.019106392568411179e-01,4.024200523466042734e-01,4.029240114487112612e-01
2.250000000000000000e+02,-1.000969876223104293e+01,-9.997338438504515423e+00,-9.992891504862225105e+00,1.794698819939548329e-01,1.914132461461423018e-01,3.303638530169915599e-01,3.402223904072775862e-01,3.975715132550371456e-01,3.995676704849314698e-01,4.019051782264795314e-01,4.024193121846074694e-01,4.029240106555059819e-01
2.300000000000000000e+02,-1.000973306420979370e+01,-9.997640859310802597e+00,-9.993234873721103639e+00,1.794702404630071635e-01,1.914004484387754890e-01,3.303627907156431176e-01,3.402173187732625559e-01,3.975588755579236855e-01,3.995676562504124063e-01,4.018998113635316449e-01,4.024186549768541399e-01,4.029240098930572667e-01
2.350000000000000000e+02,-1.000976744540306562e+01,-9.997845260978957427e+00,-9.992878377721316596e+00,1.794687284609217670e-01,1.913910759308079523e-01,3.303616956318538578e-01,3.402135410699436147e-01,3.975476763427548410e-01,3.995676461791120571e-01,4.018945459093652417e-01,4.024180698040780713e-01,4.029240091602120932e-01
2.400000000000000000e+02,-1.000980188992737752e+01,-9.997983324774549985e+00,-9.992904212905223460e+00,1.794659187495862007e-01,1.913844342691896350e-01,3.303606195284325975e-01,3.402107392945372122e-01,3.975377766746356900e-01,3.995676388885271990e-01,4.018893888383935353e-01,4.024175469142241002e-01,4.029240084558075585e-01
2.450000000000000000e+02,-1.000983638176379742e+01,-9.998077048313462001e+00,-9.993168662230843324e+00,1.794676887355959038e-01,1.913796522057287786e-01,3.303595463166696944e-01,3.402086684314178378e-01,3.975290474073122082e-01,3.995676334295733545e-01,4.018843468167468957e-01,4.024170785529208039e-01,4.029240077786766516e-01
2.500000000000000000e+02,-1.000987090465165430e+01,-9.998141525036867705e+00,-9.993266862823110941e+00,1.794982362969468614e-01,1.913763287604034191e-01,3.303585382230247447e-01,3.402071410809978658e-01,3.975213690285098189e-01,3.995676291586799933e-01,4.018794261550708846e-01,4.024166585615723823e-01,4.029240071276582458e-01
2.550000000000000000e+02,-1.000990544212213784e+01,-9.998186983410954909e+00,-9.993253235515208388e+00,1.794689528335930429e-01,1.913740404832911801e-01,3.303583617570685083e-01,3.402060149601862094e-01,3.975146314155624805e-01,3.995676256448288388e-01,4.018746327688483833e-01,4.024162809662982232e-01,4.029240065015975980e-01
2.600000000000000000e+02,-1.000993997746386555e+01,-9.998220265072536250e+00,-9.993239692005452923e+00,1.794713124603105614e-01,1.913728903674760395e-01,3.303604713424149741e-01,3.402051828370760700e-01,3.975087335161430202e-01,3.995676226030672740e-01,4.018699721414505932e-01,4.024159492061156751e-01,4.029240058993494578e-01
2.650000000000000000e+02,-1.000997449373689463e+01,-9.998245884238327719e+00,-9.993242914453370318e+00,1.794704506167238423e-01,1.913771822073022100e-01,3.303568212242424806e-01,3.402045644973979988e-01,3.975035829707563861e-01,3.995676198476480478e-01,4.018654492897062447e-01,4.024157131496034490e-01,4.029240053197852833e-01
2.700000000000000000e+02,-1.001000897376026799e+01,-9.998266777491245705e+00,-9.993251105311681926e+00,1.794688224351979611e-01,1.913755101831322858e-01,3.303547007468982666e-01,3.402041003874161640e-01,3.974990956901242045e-01,3.995676172592774189e-01,4.018610687373378454e-01,4.024153984606519963e-01,4.029240047617960729e-01
2.750000000000000000e+02,-1.001004340010945981e+01,-9.998284826375147816e+00,-9.993258285624579074e+00,1.794672308394133498e-01,1.913753575508411187e-01,3.303535139914634544e-01,3.402037466291866208e-01,3.974951954005207511e-01,3.995676147625346064e-01,4.018568344919714042e-01,4.024151406821230292e-01,4.029240042242945297e-01
2.800000000000000000e+02,-1.001007775512024978e+01,-9.998301216937596436e+00,-9.993263794261476818e+00,1.794660244514427461e-01,1.913728767308627288e-01,3.303526642533333724e-01,3.402034711429057778e-01,3.974918131681559608e-01,3.995676123105642574e-01,4.018527500294422627e-01,4.024149135814995004e-01,4.029240037062181146e-01
2.850000000000000000e+02,-1.001011202088511176e+01,-9.998316683821460771e+00,-9.993267839761568183e+00,1.794653879763534188e-01,1.913709742692816795e-01,3.303518901069162905e-01,3.402032506583166915e-01,3.974888869123015533e-01,3.995676098748069394e-01,4.018488182847922974e-01,4.024147084296039734e-01,4.029240032065296573e-01
2.900000000000000000e+02,-1.001014617926437467e+01,-9.998331673352694793e+00,-9.993269768478244330e+00,1.794652080708289688e-01,1.913697450062295524e-01,3.303510053247620259e-01,3.402030684296235563e-01,3.974863609158262312e-01,3.995676074382289999e-01,4.018450416492919119e-01,4.024145215994553437e-01,4.029240027242230182e-01
2.950000000000000000e+02,-1.001018021188507312e+01,-9.998346450987959599e+00,-9.993269268064675970e+00,1.794650438177381180e-01,1.913690947043485968e-01,3.303499731234437742e-01,3.402029125039484625e-01,3.974841853400599145e-01,3.995676049909185901e-01,4.018414219749293359e-01,4.024143503527585763e-01,4.029240022583224223e-01
3.000000000000000000e+02,-1.001021410015364488e+01,-9.998361170802494868e+00,-9.993268933867055281e+00,1.794648562657088497e-01,1.913689707056625555e-01,3.303490049635923187e-01,3.402027744202660298e-01,3.974823157500969595e-01,3.995676025272816290e-01,4.018379605843913072e-01,4.024141925759502914e-01,4.029240018078823482e-01
3.050000000000000000e+02,-1.001024782526480372e+01,-9.998375919685338786e+00,-9.993270370489641508e+00,1.794650110667150578e-01,1.913691119462181123e-01,3.303481615699525031e-01,3.402026482403323060e-01,3.974807126552452052e-01,3.995676000442776599e-01,4.018346582866920702e-01,4.024140471902116767e-01,4.029240013719895819e-01
3.100000000000000000e+02,-1.001028136821662429e+01,-9.998390744963289833e+00,-9.993270240788371339e+00,1.794649056436636303e-01,1.913690457046707261e-01,3.303472204917221045e-01,3.402025298330106917e-01,3.974793410684024919e-01,3.995675975403444324e-01,4.018315153967737530e-01,4.024139130446133250e-01,4.029240009497678798e-01
3.150000000000000000e+02,-1.001031470982404770e+01,-9.998405671239403603e+00,-9.993270871868180194e+00,1.794648565345852709e-01,1.913688320066750104e-01,3.303463460351471759e-01,3.402024163504958065e-01,3.974781700872024315e-01,3.995675950147509758e-01,4.018285317572988791e-01,4.024137865971220140e-01,4.029240005403699754e-01
3.200000000000000000e+02,-1.001034783073902368e+01,-9.998420710483602036e+00,-9.993270782651213935e+00,1.794648715512793535e-01,1.913688851908267874e-01,3.303454297766914571e-01,3.402023058481585815e-01,3.974771724989159538e-01,3.995675924672026924e-01,4.018257067606164634e-01,4.024136673479448145e-01,4.029240001429873486e-01
3.250000000000000000e+02,-1.001038071146830077e+01,-9.998435867888035844e+00,-9.993271087789402429e+00,1.794648250038957671e-01,1.913688026175737189e-01,3.303445502205853423e-01,3.402021970114560978e-01,3.974763244103837190e-01,3.995675898976459584e-01,4.018230393678748902e-01,4.024135553448912606e-01,4.029239997568420661e-01
3.300000000000000000e+02,-1.001041333240235787e+01,-9.998451145170657028e+00,-9.993271245877949127e+00,1.794649381600542104e-01,1.913688262980874077e-01,3.303436812141666290e-01,3.402020889610721799e-01,3.974756049037576622e-01,3.995675873061300676e-01,4.018205281225209480e-01,4.024134495183920857e-01,4.029239993811933873e-01
3.350000000000000000e+02,-1.001044567383741679e+01,-9.998466542383091848e+00,-9.993270246018543190e+00,1.794661171285225343e-01,1.913687742389786062e-01,3.303428740080222581e-01,3.402019811155923001e-01,3.974749957180223614e-01,3.995675846927631558e-01,4.018181711548623469e-01,4.024133497730555398e-01,4.029239990153319351e-01
3.400000000000000000e+02,-1.001047771600843284e+01,-9.998482058840824749e+00,-9.993254651657974108e+00,1.794810573635980955e-01,1.913687515146288987e-01,3.303426244557446934e-01,3.402018730954189940e-01,3.974744809561493453e-01,3.995675820576638504e-01,4.018159661751368184e-01,4.024132648815961777e-01,4.029239986585828048e-01
3.450000000000000000e+02,-1.001050943911947044e+01,-9.998497693590111979e+00,-9.992939946112960214e+00,1.794822389496264492e-01,1.913687468325795393e-01,3.303454931133129047e-01,3.402017646562355280e-01,3.974740468172565100e-01,3.995675794009581061e-01,4.018139104533069439e-01,4.024132169229662770e-01,4.029239983103061196e-01
3.500000000000000000e+02,-1.001054082338091789e+01,-9.998513445610548445e+00,-9.989019588454763010e+00,1.794659616448008033e-01,1.913687897873805610e-01,3.303403779266866347e-01,3.402016556434921402e-01,3.974736813527920964e-01,3.995675767227646058e-01,4.018120007857122200e-01,4.024130891457251558e-01,4.029239979698901464e-01
3.550000000000000000e+02,-1.001057184904786190e+01,-9.998529313896874271e+00,-9.991909430789348789e+00,1.794698971198341597e-01,1.913695279262042082e-01,3.303410411369658850e-01,3.402015459614483039e-01,3.974733742456930674e-01,3.995675740232056405e-01,4.018102334512630991e-01,4.024130012359308783e-01,4.029239976367583465e-01
3.600000000000000000e+02,-1.001060249646097944e+01,-9.998545297482264615e+00,-9.992244526348372347e+00,1.794695196275456206e-01,1.913810365168869543e-01,3.303397356036665844e-01,3.402014355525609934e-01,3.974731166112316916e-01,3.995675713023953968e-01,4.018086041631324101e-01,4.024129305902990339e-01,4.029239973103649897e-01
3.650000000000000000e+02,-1.001063274609298226e+01,-9.998561395436789567e+00,-9.992446789459199508e+00,1.794668891367284247e-01,1.913697507251305163e-01,3.303380633951683021e-01,3.402013243835619316e-01,3.974729008182658063e-01,3.995675685604430649e-01,4.018071080251079397e-01,4.024128615740463211e-01,4.029239969901915464e-01
3.700000000000000000e+02,-1.001066257859707598e+01,-9.998577606859258893e+00,-9.992794690486153542e+00,1.794660986981580775e-01,1.913702480275172590e-01,3.303373731152720039e-01,3.402012124366621260e-01,3.974727203293514366e-01,3.995675657974604444e-01,4.018057395044476454e-01,4.024127902615586838e-01,4.029239966757501845e-01
3.750000000000000000e+02,-1.001069197485473516e+01,-9.998593930869203561e+00,-9.993092923966012009e+00,1.794663044333866253e-01,1.913693205627551297e-01,3.303367992710263268e-01,3.402010997036118978e-01,3.974725695584069851e-01,3.995675630135511747e-01,4.018044924340427593e-01,4.024127201129290010e-01,4.029239963665829372e-01
3.800000000000000000e+02,-1.001072091603455938e+01,-9.998610366601750954e+00,-9.993234448263292435e+00,1.794652531543853013e-01,1.913687909467914339e-01,3.303358052309155468e-01,3.402009861820125547e-01,3.974724437444269176e-01,3.995675602088172851e-01,4.018033600548180928e-01,4.024126558545321752e-01,4.029239960622549299e-01
3.850000000000000000e+02,-1.001074938364242684e+01,-9.998626913201768218e+00,-9.993271355587154403e+00,1.794650064486584262e-01,1.913686514453901977e-01,3.303351437330808715e-01,3.402008718729660486e-01,3.974723388398444524e-01,3.995675573833661898e-01,4.018023351048463088e-01,4.024125935719014557e-01,4.029239957623625967e-01
3.900000000000000000e+02,-1.001077735958689097e+01,-9.998643569823826738e+00,-9.993273695145104440e+00,1.794647398725640886e-01,1.913686378535293109e-01,3.303343670798197795e-01,3.402007567796691001e-01,3.974722514122864814e-01,3.995675545372971982e-01,4.018014099541321604e-01,4.024125313795673953e-01,4.029239954665219670e-01
3.950000000000000000e+02,-1.001080482623653722e+01,-9.998660335630717100e+00,-9.993272285205685890e+00,1.794649316618509571e-01,1.913686288414523373e-01,3.303336705335843115e-01,3.402006409064827208e-01,3.974721785583010258e-01,3.995675516707061781e-01,4.018005767758228708e-01,4.024124724325431335e-01,4.029239951743778803e-01
4.000000000000000000e+02,-1.001083176648389816e+01,-9.998677209792006693e+00,-9.993272878906120482e+00,1.794647846237045208e-01,1.913686113335553718e-01,3.303329093172702180e-01,3.402005242584305034e-01,3.974721178279295164e-01,3.995675487836881090e-01,4.017998277371088167e-01,4.024124140261506333e-01,4.029239948855947162e-01
4.050000000000000000e+02,-1.001085816381259974e+01,-9.998694191483998850e+00,-9.993274271235637940e+00,1.794646598041211294e-01,1.913686008129826255e-01,3.303322216168016467e-01,3.402004068409097415e-01,3.974720671589618282e-01,3.995675458763459642e-01,4.017991551887920010e-01,4.024123571603354099e-01,4.029239945998611683e-01
4.100000000000000000e+02,-1.001088400236105613e+01,-9.998711279892779302e+00,-9.993275013412638685e+00,1.794647032610874049e-01,1.913686059379382798e-01,3.303315424769743824e-01,3.402002886594335251e-01,3.974720248198329586e-01,3.995675429487641761e-01,4.017985518325550842e-01,4.024123019576874016e-01,4.029239943168847482e-01
4.150000000000000000e+02,-1.001090926699263051e+01,-9.998728474208000705e+00,-9.993274600053117851e+00,1.794647636783414102e-01,1.913686185278745122e-01,3.303309147434130288e-01,3.402001697196968544e-01,3.974719893601221798e-01,3.995675400010403888e-01,4.017980108495399771e-01,4.024122485969358065e-01,4.029239940363938399e-01
4.200000000000000000e+02,-1.001093394336159470e+01,-9.998745773629496014e+00,-9.993273596905149603e+00,1.794658730538120639e-01,1.913686156082811396e-01,3.303306573432642779e-01,3.402000500273155703e-01,3.974719595678855577e-01,3.995675370332677501e-01,4.017975259813667543e-01,4.024122024474486303e-01,4.029239937581370334e-01
4.250000000000000000e+02,-1.001095801798274820e+01,-9.998763177362503640e+00,-9.993273387678524244e+00,1.794809066861352276e-01,1.913685817686884560e-01,3.303326175381896546e-01,3.401999295879978846e-01,3.974719344328623283e-01,3.995675340455255853e-01,4.017970915631030593e-01,4.024121982464827774e-01,4.029239934818779623e-01
4.300000000000000000e+02,-1.001098147829757856e+01,-9.998780684619617887e+00,-9.993274698590644434e+00,1.794984719770940651e-01,1.913685402046759465e-01,3.303319217835732347e-01,3.401998084073426520e-01,3.974719131149830886e-01,3.995675310379068756e-01,4.017967025149252747e-01,4.024120969155596805e-01,4.029239932074002994e-01
4.350000000000000000e+02,-1.001100431274287672e+01,-9.998798294618877591e+00,-9.993276027467810962e+00,1.794772988821627391e-01,1.913685270176423980e-01,3.303297315753197516e-01,3.401996864910101226e-01,3.974718949173262628e-01,3.995675280104997729e-01,4.017963543036077168e-01,4.024120586473558525e-01,4.029239929345012627e-01
4.400000000000000000e+02,-1.001102651081283490e+01,-9.998816006585490967e+00,-9.993275963669775663e+00,1.794699320777630724e-01,1.913685200847708434e-01,3.303275514311351246e-01,3.401995638446159709e-01,3.974718792631674047e-01,3.995675249633894865e-01,4.017960428863636690e-01,4.024120181021761389e-01,4.029239926629942792e-01
4.450000000000000000e+02,-1.001104806312303630e+01,-9.998833819750958085e+00,-9.993276177856909470e+00,1.794677025094605638e-01,1.913684978027206385e-01,3.303276823272459639e-01,3.401994404738213351e-01,3.974718656763565616e-01,3.995675218966561193e-01,4.017957646483554801e-01,4.024119734289481887e-01,4.029239923927072087e-01
4.500000000000000000e+02,-1.001106896146960423e+01,-9.998851733351191484e+00,-9.993276700376602761e+00,1.794665914996261824e-01,1.913684881572144392e-01,3.303267203305466637e-01,3.401993163841519063e-01,3.974718537647178307e-01,3.995675188103824382e-01,4.017955163424447584e-01,4.024119281552622773e-01,4.029239921234800681e-01
4.550000000000000000e+02,-1.001108919888402404e+01,-9.998869746627999433e+00,-9.993276769332155141e+00,1.794660409130371670e-01,1.913684712331079063e-01,3.303257749960163969e-01,3.401991915812634382e-01,3.974718432060492246e-01,3.995675157046509884e-01,4.017952950363171682e-01,4.024118846495221558e-01,4.029239918551678068e-01
4.600000000000000000e+02,-1.001110876968435193e+01,-9.998887858829000663e+00,-9.993277124597581107e+00,1.794657488327200678e-01,1.913684598620843946e-01,3.303254065393377292e-01,3.401990660706957770e-01,3.974718337361965448e-01,3.995675125795400406e-01,4.017950980692267526e-01,4.024118441225674747e-01,4.029239915876343114e-01
4.650000000000000000e+02,-1.001112766952100053e+01,-9.998906069205691693e+00,-9.993277344804166518e+00,1.794654499996991837e-01,1.913684452773337652e-01,3.303246087899175398e-01,3.401989398580415047e-01,3.974718251392139745e-01,3.995675094351366918e-01,4.017949230183324172e-01,4.024118059556719418e-01,4.029239913207555701e-01
4.700000000000000000e+02,-1.001114589541510469e+01,-9.998924377015072196e+00,-9.993277509531131031e+00,1.794651363405087574e-01,1.913684308092002961e-01,3.303241218867936091e-01,3.401988129488600632e-01,3.974718172388880810e-01,3.995675062715122738e-01,4.017947676731371542e-01,4.024117682275681895e-01,4.029239910544199499e-01
4.750000000000000000e+02,-1.001116344579365247e+01,-9.998942781518847411e+00,-9.993277696432247836e+00,1.794649494622715669e-01,1.913684169570518123e-01,3.303234575542413065e-01,3.401986853487171669e-01,3.974718098918351150e-01,3.995675030887379520e-01,4.017946300161577833e-01,4.024117305472995620e-01,4.029239907885220351e-01
4.800000000000000000e+02,-1.001118032051219942e+01,-9.998961281981650018e+00,-9.993277739340518551e+00,1.794647866838728900e-01,1.913684031578816169e-01,3.303229350506683426e-01,3.401985570631912426e-01,3.974718029816396436e-01,3.995674998868973260e-01,4.017945082077405416e-01,4.024116942428704879e-01,4.029239905229677898e-01
4.850000000000000000e+02,-1.001119652087493606e+01,-9.998979877673656702e+00,-9.993276623971878436e+00,1.794645993279857243e-01,1.913683896084290015e-01,3.303223618554430030e-01,3.401984280978299635e-01,3.974717964139957704e-01,3.995674966660677785e-01,4.017944005734668256e-01,4.024116588282610207e-01,4.029239902576709498e-01
4.900000000000000000e+02,-1.001121204964179334e+01,-9.998998567868373044e+00,-9.993262321070346843e+00,1.794645551331539302e-01,1.913683811261740753e-01,3.303217811403565962e-01,3.401982984582241909e-01,3.974717901127273190e-01,3.995674934263143685e-01,4.017943055929507623e-01,4.024116239576969178e-01,4.029239899925518009e-01
4.950000000000000000e+02,-1.001122691102876594e+01,-9.999017351842317325e+00,-9.993034411768078940e+00,1.794645594087601048e-01,1.913684782441177346e-01,3.303212208388686677e-01,3.401981681499468557e-01,3.974717840164100346e-01,3.995674901677154223e-01,4.017942218892275874e-01,4.024115901037956244e-01,4.029239897275406213e-01
5.000000000000000000e+02,-1.001124111069851885e+01,-9.999036228877237420e+00,-9.989891152750985270e+00,1.794645671645724305e-01,1.913714633732901960e-01,3.303206707910777973e-01,3.401980371785501833e-01,3.974717780756616969e-01,3.995674868903447696e-01,4.017941482185108937e-01,4.024115568870134663e-01,4.029239894625716856e-01

